Physical Parameters of Stars in NGC 6397 Using ANN-Based Interpolation and Full Spectrum Fitting

Stellar spectral interpolation is critical technique employed by fitting software to derive the physical parameters of stars. This approach is necessary because on-the-go generation of synthetic stellar spectra is not possible due to the complex and high cost of computation. The goal of this study is to develop a spectral interpolator for a synthetic spectral library using artificial neural networks (ANNs). The study aims to test the accuracy of the trained interpolator through self-inversion and, subsequently, to utilize the interpolator to derive the physical parameters of stars in the globular cluster NGC 6397 using spectra obtained from the Multi Unit Spectroscopic Explorer (MUSE) on the Very Large Telescope (VLT). In this study, ANNs were trained to function as spectral interpolators. The ULySS full-spectrum fitting package, integrated with the trained interpolators, was then used to extract the physical parameters of 1587 spectra of 1063 stars in NGC 6397. The trained ANN interpolator achieved precise determination of stellar parameters with a mean difference of 31 K for $T_{\rm eff}$ and 0.01 dex for [Fe/H] compared to previous studies. This study demonstrates the efficacy of ANN-based spectral interpolation in stellar parameter determination, offering faster and more accurate analysis.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> new_figs/table_4.txt <==
ID	RA (deg)	Dec (deg)	"T$_{
m eff}$ (K)"	log g (dex) 	[Fe/H] (dex)	QF
ngc6397id000012020jd2456865p6115f000	265.1467861	-53.6619123	5034 $\pm$ 4	1.664	-1.99 $\pm$ 0.01	0
ngc6397id000009159jd2456865p5898f000	265.1990434	-53.662589	5002 $\pm$ 7	1.551	-1.94 $\pm$ 0.01	0
ngc6397id000004871jd2456865p6043f000	265.1884752	-53.6854181	5136 $\pm$ 9	2.251	-2.24 $\pm$ 0.01	0
ngc6397id000009050jd2456865p5898f000	265.2004809	-53.6714571	4720 $\pm$ 15	1.085	-2.07 $\pm$ 0.02	0
ngc6397id000006692jd2456865p5970f000	265.1620758	-53.6826006	4796 $\pm$ 15	1.222	-2.01 $\pm$ 0.02	0
ngc6397id023000371jd2456868p6099f000	265.2193415	-53.6567267	5167 $\pm$ 8	1.938	-2.36 $\pm$ 0.01	0
ngc6397id000004872jd2456865p6043f000	265.1885769	-53.6846271	5059 $\pm$ 3	1.69	-2.02 $\pm$ 0.01	0
ngc6397id000001824jd2456865p6043f000	265.1759097	-53.6897285	4912 $\pm$ 15	1.348	-1.94 $\pm$ 0.02	0
ngc6397id000009229jd2456865p5898f000	265.1973246	-53.6634821	4850 $\pm$ 15	1.291	-1.98 $\pm$ 0.02	0
ngc6397id000001176jd2456865p6043f000	265.1923002	-53.6900907	5083 $\pm$ 4	2.093	-2.13 $\pm$ 0.01	0
ngc6397id000011758jd2456865p6115f000	265.1528976	-53.6667461	5086 $\pm$ 5	2.132	-2.18 $\pm$ 0.01	0
ngc6397id000007152jd2456865p5970f000	265.1526873	-53.6781434	5517 $\pm$ 8	2.366	-2.27 $\pm$ 0.01	0
ngc6397id000011547jd2456865p6115f000	265.1573249	-53.6659167	4983 $\pm$ 9	1.458	-1.83 $\pm$ 0.01	0
ngc6397id000000868jd2456865p6043f000	265.2035913	-53.6877816	5058 $\pm$ 3	1.614	-2.0 $\pm$ 0.01	0
ngc6397id022000352jd2456868p6022f000	265.239035	-53.663123	4834 $\pm$ 16	1.187	-1.98 $\pm$ 0.02	0
ngc6397id000006565jd2456865p5970f000	265.1642641	-53.6860894	5063 $\pm$ 3	1.663	-2.04 $\pm$ 0.01	0
ngc6397id000006698jd2456865p5970f000	265.1620968	-53.6791757	5063 $\pm$ 4	1.939	-2.06 $\pm$ 0.01	0
ngc6397id000007653jd2456865p5970f000	265.1395948	-53.6788825	5174 $\pm$ 11	2.35	-2.09 $\pm$ 0.01	0
ngc6397id000007117jd2456865p5970f000	265.1534116	-53.6818531	5071 $\pm$ 4	2.09	-2.09 $\pm$ 0.01	0
ngc6397id000005414jd2456865p6043f000	265.1796717	-53.6855423	5145 $\pm$ 8	2.068	-2.12 $\pm$ 0.01	0
ngc6397id013000051jd2456871p6250f000	265.1942246	-53.7115351	5157 $\pm$ 8	2.042	-2.1 $\pm$ 0.01	0
ngc6397id011000001jd2456871p5762f000	265.1329699	-53.6982404	5168 $\pm$ 8	2.159	-2.04 $\pm$ 0.01	0
ngc6397id000005314jd2456865p5826f000	265.1810954	-53.6765778	5081 $\pm$ 5	2.076	-2.1 $\pm$ 0.01	0
ngc6397id023000287jd2456868p6099f000	265.2250247	-53.6575117	5075 $\pm$ 4	1.932	-2.07 $\pm$ 0.01	0
ngc6397id000014667jd2456865p6115f000	265.1618805	-53.657008	5160 $\pm$ 10	2.27	-2.12 $\pm$ 0.01	0
ngc6397id000005031jd2456865p6043f000	265.1856345	-53.6798968	5348 $\pm$ 9	2.349	-2.13 $\pm$ 0.01	0
ngc6397id000004760jd2456865p5826f000	265.1904286	-53.6742523	5138 $\pm$ 8	2.037	-2.12 $\pm$ 0.01	0
ngc6397id000015130jd2456865p6115f000	265.1467013	-53.658349	5204 $\pm$ 9	2.342	-2.11 $\pm$ 0.01	0
ngc6397id020000099jd2456870p6068f000	265.1119803	-53.6732363	5062 $\pm$ 4	2.036	-2.07 $\pm$ 0.01	0
ngc6397id022000289jd2456868p6022f000	265.2286731	-53.6679908	5256 $\pm$ 10	2.423	-2.13 $\pm$ 0.01	0
ngc6397id015000092jd2456871p6454f000	265.1960384	-53.6403759	5287 $\pm$ 10	2.498	-2.09 $\pm$ 0.01	0
ngc6397id000012032jd2456865p6413f000	265.1462707519531	-53.66590118408203	5074 $\pm$ 4	1.742	-2.26 $\pm$ 0.01	0
ngc6397id016000061jd2456870p5705f000	265.1742879	-53.6388602	5084 $\pm$ 5	2.096	-2.12 $\pm$ 0.01	0
ngc6397id000014788jd2456865p6115f000	265.1576307	-53.658451	5256 $\pm$ 13	2.623	-2.11 $\pm$ 0.01	0
ngc6397id000010445jd2456865p6115f000	265.175897	-53.6645757	5207 $\pm$ 10	2.27	-2.09 $\pm$ 0.01	0
ngc6397id000007608jd2456865p5970f000	265.1410226	-53.6836954	5301 $\pm$ 10	2.604	-2.09 $\pm$ 0.01	0
ngc6397id000009414jd2456865p5898f000	265.1931059	-53.6677943	5148 $\pm$ 11	2.521	-2.15 $\pm$ 0.02	0
ngc6397id000003640jd2456865p6209f000	265.2189331054688	-53.68469619750977	5113 $\pm$ 8	1.828	-2.31 $\pm$ 0.01	0
ngc6397id000006757jd2456865p5970f000	265.1607964	-53.6833373	5221 $\pm$ 12	2.584	-2.14 $\pm$ 0.02	0
ngc6397id020000240jd2456870p6068f000	265.1187203	-53.6838488	5162 $\pm$ 9	2.108	-2.07 $\pm$ 0.01	0
ngc6397id000009385jd2456865p5898f000	265.1936637	-53.6697916	5344 $\pm$ 10	2.634	-2.25 $\pm$ 0.02	0
ngc6397id000002746jd2456865p6341f000	265.1508483886719	-53.69640350341797	5051 $\pm$ 3	1.488	-2.01 $\pm$ 0.01	0
ngc6397id000007773jd2456865p6413f000	265.1365051269531	-53.67538833618164	5064 $\pm$ 4	1.752	-2.1 $\pm$ 0.01	0
ngc6397id000003003jd2456871p5762f000	265.1412958	-53.6892428	5068 $\pm$ 4	1.813	-2.04 $\pm$ 0.01	0
ngc6397id019000149jd2456870p5991f000	265.0967367	-53.6552242	5146 $\pm$ 9	2.079	-2.03 $\pm$ 0.01	0
ngc6397id000009280jd2456865p5898f000	265.1957371	-53.6656391	5065 $\pm$ 5	2.025	-2.11 $\pm$ 0.01	0
ngc6397id019000177jd2456870p5991f000	265.1079204	-53.6604426	5214 $\pm$ 11	2.367	-2.05 $\pm$ 0.01	0
ngc6397id000002115jd2456865p6341f000	265.1676635742188	-53.69792938232422	5096 $\pm$ 7	2.077	-2.15 $\pm$ 0.01	0
ngc6397id000004030jd2456865p6209f000	265.2078552246094	-53.68596267700195	5081 $\pm$ 5	1.761	-2.24 $\pm$ 0.01	0
ngc6397id000013954jd2456865p6268f000	265.1812744140625	-53.65861129760742	5033 $\pm$ 5	1.465	-1.96 $\pm$ 0.01	0
ngc6397id022000004jd2456868p6022f000	265.2379628	-53.6761399	5252 $\pm$ 11	2.4	-2.11 $\pm$ 0.01	0
ngc6397id000004316jd2456865p6209f000	265.2002258300781	-53.68067169189453	5144 $\pm$ 9	2.029	-2.13 $\pm$ 0.01	0
ngc6397id000006692jd2456866p5095f000	265.1620788574219	-53.68260192871094	4782 $\pm$ 20	1.222	-2.07 $\pm$ 0.02	0
ngc6397id012000100jd2456871p6149f000	265.1630186	-53.7151124	5323 $\pm$ 11	2.585	-2.06 $\pm$ 0.01	0
ngc6397id000012232jd2456865p6413f000	265.1401977539062	-53.67053985595703	5160 $\pm$ 11	2.282	-2.2 $\pm$ 0.02	0
ngc6397id023000088jd2456868p6099f000	265.2294499	-53.6579529	5325 $\pm$ 11	2.599	-2.09 $\pm$ 0.01	0
ngc6397id000005031jd2456865p5826f000	265.1856345	-53.6798968	5222 $\pm$ 13	2.349	-2.21 $\pm$ 0.02	0
ngc6397id000002747jd2456865p6341f000	265.1509399414062	-53.69557189941406	5140 $\pm$ 9	2.046	-2.1 $\pm$ 0.02	0
ngc6397id000007994jd2456871p5762f000	265.1297823	-53.6818621	5362 $\pm$ 11	2.733	-2.12 $\pm$ 0.02	0
ngc6397id000009663jd2456865p5898f000	265.1876559	-53.6688439	5356 $\pm$ 10	2.705	-2.08 $\pm$ 0.01	0
ngc6397id000003818jd2456865p6209f000	265.2142333984375	-53.67547988891602	5079 $\pm$ 5	1.98	-2.08 $\pm$ 0.01	0
ngc6397id015000061jd2456871p6454f000	265.2170971	-53.6447672	5279 $\pm$ 14	2.721	-2.08 $\pm$ 0.02	0
ngc6397id000005970jd2456866p4985f000	265.1733703613281	-53.68253707885742	5074 $\pm$ 5	1.858	-2.12 $\pm$ 0.01	0
ngc6397id000005957jd2456866p4985f000	265.1736145019531	-53.67410278320312	5180 $\pm$ 12	2.348	-2.13 $\pm$ 0.02	0
ngc6397id000004872jd2456866p5198f000	265.1885681152344	-53.68462753295898	5053 $\pm$ 4	1.69	-2.05 $\pm$ 0.01	0
ngc6397id015000092jd2456868p6177f000	265.1960384	-53.6403759	5263 $\pm$ 12	2.498	-2.09 $\pm$ 0.02	0
ngc6397id011000128jd2456871p5762f000	265.1209173	-53.6970003	5408 $\pm$ 11	2.807	-2.08 $\pm$ 0.02	0
ngc6397id021000130jd2456868p5944f000	265.2470817	-53.6792659	5398 $\pm$ 11	2.782	-2.06 $\pm$ 0.02	0
ngc6397id000012011jd2456865p6413f000	265.1466064453125	-53.67061614990234	5085 $\pm$ 6	2.02	-2.14 $\pm$ 0.01	0
ngc6397id000015032jd2456870p5781f000	265.1506533	-53.6489814	5326 $\pm$ 14	2.859	-2.07 $\pm$ 0.02	0
ngc6397id000011011jd2456865p6115f000	265.1677469	-53.6616339	5360 $\pm$ 11	2.752	-2.13 $\pm$ 0.02	0
ngc6397id000011052jd2456866p4985f000	265.16650390625	-53.67348861694336	5295 $\pm$ 12	2.522	-2.11 $\pm$ 0.02	0
ngc6397id000006698jd2456866p5095f000	265.162109375	-53.67917633056641	5146 $\pm$ 10	1.939	-2.11 $\pm$ 0.02	0
ngc6397id000009050jd2456866p5029f000	265.2004699707031	-53.67145538330078	4700 $\pm$ 20	1.085	-2.12 $\pm$ 0.03	0
ngc6397id000007152jd2456866p5095f000	265.1526794433594	-53.67814254760742	5568 $\pm$ 9	2.366	-2.39 $\pm$ 0.02	0
ngc6397id000001824jd2456866p5198f000	265.1759033203125	-53.68972778320312	4965 $\pm$ 15	1.348	-1.93 $\pm$ 0.02	0
ngc6397id000005314jd2456866p4985f000	265.1810913085938	-53.67657852172852	5093 $\pm$ 8	2.076	-2.16 $\pm$ 0.01	0
ngc6397id000007117jd2456866p5095f000	265.1534118652344	-53.68185424804688	5125 $\pm$ 11	2.09	-2.14 $\pm$ 0.02	0
ngc6397id000001176jd2456866p5198f000	265.1922912597656	-53.69009017944336	5101 $\pm$ 8	2.093	-2.19 $\pm$ 0.01	0
ngc6397id018000136jd2456870p5914f000	265.1341052	-53.6527058	5418 $\pm$ 11	2.877	-2.08 $\pm$ 0.02	0
ngc6397id000004871jd2456866p5198f000	265.1884765625	-53.68541717529297	5163 $\pm$ 12	2.251	-2.26 $\pm$ 0.02	0
ngc6397id000006565jd2456866p5095f000	265.1642761230469	-53.68608856201172	5075 $\pm$ 4	1.663	-2.08 $\pm$ 0.01	0
ngc6397id000005031jd2456866p4985f000	265.1856384277344	-53.67989730834961	5390 $\pm$ 11	2.349	-2.22 $\pm$ 0.02	0
ngc6397id000000868jd2456866p5198f000	265.2035827636719	-53.68778228759766	5067 $\pm$ 4	1.614	-2.04 $\pm$ 0.01	0
ngc6397id000006484jd2456866p4985f000	265.1662292480469	-53.67764282226562	5134 $\pm$ 12	2.287	-2.23 $\pm$ 0.02	0
ngc6397id000004760jd2456865p5898f000	265.1904286	-53.6742523	5064 $\pm$ 5	2.037	-2.11 $\pm$ 0.01	0
ngc6397id000010445jd2456866p4985f000	265.1759033203125	-53.66457748413086	5211 $\pm$ 11	2.27	-2.19 $\pm$ 0.02	0
ngc6397id000015456jd2456870p5914f000	265.1306198	-53.6528338	5442 $\pm$ 11	2.982	-2.02 $\pm$ 0.02	0
ngc6397id000001119jd2456865p6043f000	265.1943911	-53.6920942	5397 $\pm$ 11	2.827	-2.1 $\pm$ 0.02	0
ngc6397id000009159jd2456866p5029f000	265.1990356445312	-53.66259002685547	5068 $\pm$ 4	1.551	-2.03 $\pm$ 0.01	0
ngc6397id000012014jd2456865p6413f000	265.1466674804688	-53.66849899291992	5309 $\pm$ 12	2.536	-2.18 $\pm$ 0.02	0
ngc6397id000011919jd2456865p6115f000	265.1496576	-53.6623576	5423 $\pm$ 11	2.946	-2.07 $\pm$ 0.02	0
ngc6397id000008583jd2456865p6209f000	265.212890625	-53.67257690429688	5274 $\pm$ 12	2.525	-2.14 $\pm$ 0.02	0
ngc6397id000008485jd2456868p6099f000	265.2163436	-53.6604662	5437 $\pm$ 11	2.902	-2.05 $\pm$ 0.02	0
ngc6397id000006697jd2456865p5970f000	265.1620025	-53.6794258	5319 $\pm$ 12	2.751	-2.12 $\pm$ 0.02	0
ngc6397id000005031jd2456866p5198f000	265.1856384277344	-53.67989730834961	5386 $\pm$ 11	2.349	-2.21 $\pm$ 0.02	0
ngc6397id000004760jd2456866p5029f000	265.1904296875	-53.67425155639648	5149 $\pm$ 10	2.037	-2.14 $\pm$ 0.02	0
ngc6397id000005414jd2456866p5198f000	265.1796569824219	-53.68554306030273	5155 $\pm$ 10	2.068	-2.17 $\pm$ 0.02	0
ngc6397id014000393jd2456871p6333f000	265.2175472	-53.7006495	5363 $\pm$ 12	2.76	-2.1 $\pm$ 0.02	0
ngc6397id000009229jd2456866p5029f000	265.1973266601562	-53.66348266601562	4839 $\pm$ 21	1.291	-2.01 $\pm$ 0.03	0
ngc6397id000014003jd2456865p6268f000	265.1803588867188	-53.64768600463867	5281 $\pm$ 12	2.566	-2.21 $\pm$ 0.02	0
ngc6397id000014401jd2456870p5705f000	265.1698032	-53.6474562	5340 $\pm$ 12	2.674	-2.08 $\pm$ 0.02	0
ngc6397id000007608jd2456866p5095f000	265.1410217285156	-53.68369674682617	5219 $\pm$ 16	2.604	-2.23 $\pm$ 0.02	0
ngc6397id000013089jd2456870p5991f000	265.1065499	-53.6656678	5440 $\pm$ 11	2.908	-2.1 $\pm$ 0.02	0
ngc6397id015000140jd2456868p6099f000	265.2097701	-53.6521766	5395 $\pm$ 11	2.83	-2.07 $\pm$ 0.02	0
ngc6397id000009880jd2456865p5898f000	265.1839391	-53.6632709	5391 $\pm$ 12	2.908	-2.08 $\pm$ 0.02	0
ngc6397id000005385jd2456865p5826f000	265.1801386	-53.6802524	5368 $\pm$ 12	2.785	-2.11 $\pm$ 0.02	0
ngc6397id000011230jd2456865p6115f000	265.1639564	-53.6676044	5376 $\pm$ 12	2.753	-2.1 $\pm$ 0.02	0
ngc6397id000012020jd2456866p5251f000	265.1467895507812	-53.66191101074219	5073 $\pm$ 4	1.664	-2.03 $\pm$ 0.01	0
ngc6397id000002338jd2456865p6341f000	265.1622314453125	-53.69938278198242	5237 $\pm$ 15	2.63	-2.19 $\pm$ 0.02	0
ngc6397id000011547jd2456866p5251f000	265.1573181152344	-53.66591644287109	4838 $\pm$ 22	1.458	-2.01 $\pm$ 0.03	0
ngc6397id000010554jd2456866p4985f000	265.174072265625	-53.67322158813477	5170 $\pm$ 15	2.474	-2.15 $\pm$ 0.02	0
ngc6397id000004352jd2456865p6209f000	265.199462890625	-53.67511749267578	5298 $\pm$ 13	2.575	-2.15 $\pm$ 0.02	0
ngc6397id023000056jd2456868p6099f000	265.2280258	-53.661609	5460 $\pm$ 11	3.002	-2.01 $\pm$ 0.02	0
ngc6397id022000118jd2456868p6022f000	265.2387523	-53.6759608	5446 $\pm$ 12	2.971	-2.05 $\pm$ 0.02	0
ngc6397id000003167jd2456868p5944f000	265.2388785	-53.6830471	5461 $\pm$ 12	3.088	-2.07 $\pm$ 0.02	0
ngc6397id000010903jd2456865p6115f000	265.1694966	-53.6667795	5360 $\pm$ 12	2.676	-2.09 $\pm$ 0.02	0
ngc6397id000003300jd2456868p5944f001	265.2318649	-53.6814139	5333 $\pm$ 13	2.745	-2.14 $\pm$ 0.02	1
ngc6397id000003300jd2456868p6022f001	265.2318649	-53.6814139	5380 $\pm$ 12	2.745	-2.09 $\pm$ 0.02	1
ngc6397id012000110jd2456871p6149f000	265.1633335	-53.7122886	5487 $\pm$ 11	3.082	-1.99 $\pm$ 0.02	0
ngc6397id000009280jd2456866p5029f000	265.1957397460938	-53.6656379699707	5064 $\pm$ 5	2.025	-2.14 $\pm$ 0.01	0
ngc6397id015000061jd2456868p6177f000	265.2170971	-53.6447672	5358 $\pm$ 12	2.721	-2.07 $\pm$ 0.02	0
ngc6397id000006757jd2456866p5095f000	265.1607971191406	-53.6833381652832	5340 $\pm$ 12	2.584	-2.15 $\pm$ 0.02	0
ngc6397id000006375jd2456866p4985f000	265.1678161621094	-53.67556381225586	5384 $\pm$ 12	2.746	-2.17 $\pm$ 0.02	0
ngc6397id015000097jd2456871p6454f000	265.1939927	-53.6398179	5515 $\pm$ 12	3.257	-2.0 $\pm$ 0.02	0
ngc6397id000009414jd2456866p5029f000	265.193115234375	-53.66779327392578	5222 $\pm$ 14	2.521	-2.16 $\pm$ 0.02	0
ngc6397id018000058jd2456870p5914f000	265.1333932	-53.6506855	5487 $\pm$ 12	3.036	-2.06 $\pm$ 0.02	0
ngc6397id000013544jd2456865p5898f000	265.1928092	-53.6598358	5411 $\pm$ 12	2.886	-2.03 $\pm$ 0.02	0
ngc6397id000012330jd2456865p6413f000	265.1373291015625	-53.66226959228516	5443 $\pm$ 11	2.71	-2.14 $\pm$ 0.02	0
ngc6397id013000035jd2456871p6250f000	265.1800554	-53.7139901	5472 $\pm$ 12	3.0	-2.03 $\pm$ 0.02	0
ngc6397id000006220jd2456866p4985f000	265.1698913574219	-53.67486190795898	5348 $\pm$ 11	2.055	-2.5 $\pm$ 0.02	0
ngc6397id013000031jd2456871p6250f001	265.1889958	-53.7147963	5499 $\pm$ 12	3.066	-2.13 $\pm$ 0.02	1
ngc6397id000010608jd2456866p4985f000	265.173583984375	-53.66566848754883	5372 $\pm$ 12	2.704	-2.17 $\pm$ 0.02	0
ngc6397id000007437jd2456865p5970f000	265.1450507	-53.6873017	5429 $\pm$ 12	3.001	-2.17 $\pm$ 0.02	0
ngc6397id000010714jd2456866p4985f000	265.1716613769531	-53.67034530639648	5246 $\pm$ 15	2.584	-2.18 $\pm$ 0.02	0
ngc6397id000001982jd2456865p6341f000	265.1712646484375	-53.69068145751953	5352 $\pm$ 12	2.556	-2.17 $\pm$ 0.02	0
ngc6397id000009385jd2456866p5029f000	265.1936645507812	-53.66979217529297	5228 $\pm$ 17	2.634	-2.35 $\pm$ 0.02	0
ngc6397id000007653jd2456866p5095f000	265.1395874023438	-53.67888259887695	5235 $\pm$ 13	2.35	-2.1 $\pm$ 0.02	0
ngc6397id000009253jd2456865p5898f000	265.1964045	-53.662557	5423 $\pm$ 12	2.946	-2.03 $\pm$ 0.02	0
ngc6397id000008656jd2456868p6099f000	265.2111646	-53.6621621	5468 $\pm$ 12	2.952	-2.07 $\pm$ 0.02	0
ngc6397id000013794jd2456865p6268f000	265.18603515625	-53.652099609375	5345 $\pm$ 15	2.815	-2.14 $\pm$ 0.02	0
ngc6397id000005645jd2456865p6043f000	265.1765954	-53.6850508	5403 $\pm$ 12	2.933	-2.13 $\pm$ 0.02	0
ngc6397id000010638jd2456866p4985f000	265.1732482910156	-53.67235946655273	5489 $\pm$ 11	2.771	-2.11 $\pm$ 0.02	0
ngc6397id014000103jd2456871p6333f001	265.1985672	-53.70744	5464 $\pm$ 12	3.003	-2.09 $\pm$ 0.02	1
ngc6397id000013650jd2456865p6268f000	265.1902465820312	-53.65799331665039	5360 $\pm$ 13	2.757	-2.21 $\pm$ 0.02	0
ngc6397id000008769jd2456865p5898f000	265.2080148	-53.6655081	5452 $\pm$ 12	2.972	-2.11 $\pm$ 0.02	0
ngc6397id000005385jd2456866p4985f000	265.1801452636719	-53.68025207519531	5410 $\pm$ 13	2.785	-2.13 $\pm$ 0.02	0
ngc6397id000010903jd2456866p4985f000	265.1694946289062	-53.66677856445312	5352 $\pm$ 13	2.676	-2.14 $\pm$ 0.02	0
ngc6397id000004760jd2456866p4985f000	265.1904296875	-53.67425155639648	5156 $\pm$ 12	2.037	-2.1 $\pm$ 0.02	0
ngc6397id000007444jd2456865p5970f000	265.1449545	-53.6839998	5470 $\pm$ 13	3.028	-2.1 $\pm$ 0.02	0
ngc6397id000006262jd2456866p4985f000	265.1697387695312	-53.67453002929688	5360 $\pm$ 15	2.916	-2.18 $\pm$ 0.02	0
ngc6397id000012020jd2456865p6413f000	265.1467895507812	-53.66191101074219	5057 $\pm$ 5	1.664	-2.03 $\pm$ 0.01	0
ngc6397id000011758jd2456866p5251f000	265.1528930664062	-53.66674423217773	5168 $\pm$ 12	2.132	-2.2 $\pm$ 0.02	0
ngc6397id022000209jd2456868p6022f000	265.2385358	-53.6664737	5533 $\pm$ 12	3.119	-2.03 $\pm$ 0.02	0
ngc6397id000013452jd2456871p6454f000	265.1966936	-53.6474997	5505 $\pm$ 13	3.167	-2.06 $\pm$ 0.02	0
ngc6397id000003003jd2456865p5970f000	265.1412958	-53.6892428	5034 $\pm$ 7	1.813	-2.05 $\pm$ 0.02	0
ngc6397id000005651jd2456866p4985f001	265.1768188476562	-53.68259048461914	5472 $\pm$ 13	3.039	-2.19 $\pm$ 0.02	1
ngc6397id000013544jd2456866p5029f000	265.1928100585938	-53.65983581542969	5421 $\pm$ 13	2.886	-2.08 $\pm$ 0.02	0
ngc6397id000012004jd2456865p6413f000	265.1473083496094	-53.66645431518555	5373 $\pm$ 13	2.786	-2.15 $\pm$ 0.02	0
ngc6397id000009663jd2456866p5029f000	265.1876525878906	-53.66884231567383	5353 $\pm$ 14	2.705	-2.16 $\pm$ 0.02	0
ngc6397id000010515jd2456866p4985f000	265.1746520996094	-53.67302703857422	5434 $\pm$ 14	3.04	-2.15 $\pm$ 0.02	0
ngc6397id020000133jd2456870p6068f000	265.1160216	-53.6799758	5477 $\pm$ 13	3.11	-2.02 $\pm$ 0.02	0
ngc6397id019000028jd2456870p5991f001	265.0956117	-53.6596532	5524 $\pm$ 13	3.154	-2.0 $\pm$ 0.02	1
ngc6397id000005651jd2456865p5826f000	265.1768149	-53.6825894	5416 $\pm$ 14	3.039	-2.17 $\pm$ 0.02	0
ngc6397id000001119jd2456866p5198f000	265.1943969726562	-53.69209289550781	5431 $\pm$ 13	2.827	-2.11 $\pm$ 0.02	0
ngc6397id000005054jd2456866p4985f000	265.1851501464844	-53.67515182495117	5465 $\pm$ 13	2.973	-2.14 $\pm$ 0.02	0
ngc6397id000014667jd2456866p5251f000	265.1618957519531	-53.65700912475586	5148 $\pm$ 14	2.27	-2.21 $\pm$ 0.02	0
ngc6397id012000096jd2456871p6149f000	265.1619494	-53.7152497	5570 $\pm$ 12	3.187	-2.01 $\pm$ 0.02	0
ngc6397id000010747jd2456866p4985f000	265.1715393066406	-53.67212677001953	5407 $\pm$ 14	2.999	-2.2 $\pm$ 0.02	0
ngc6397id000005580jd2456866p4985f000	265.177978515625	-53.6764030456543	5344 $\pm$ 16	3.003	-2.22 $\pm$ 0.02	0
ngc6397id000014401jd2456865p6268f000	265.1697998046875	-53.64745712280273	5335 $\pm$ 14	2.674	-2.17 $\pm$ 0.02	0
ngc6397id000015130jd2456866p5251f000	265.1466979980469	-53.65834808349609	5240 $\pm$ 14	2.342	-2.15 $\pm$ 0.02	0
ngc6397id000003257jd2456868p6022f000	265.2331909	-53.6789197	5379 $\pm$ 14	2.765	-2.12 $\pm$ 0.02	0
ngc6397id000010445jd2456866p5251f000	265.1759033203125	-53.66457748413086	5225 $\pm$ 14	2.27	-2.14 $\pm$ 0.02	0
ngc6397id000008624jd2456865p6209f000	265.2118225097656	-53.67360305786133	5473 $\pm$ 13	2.913	-2.15 $\pm$ 0.02	0
ngc6397id000005651jd2456865p6043f001	265.1768149	-53.6825894	5430 $\pm$ 13	3.039	-2.1 $\pm$ 0.02	1
ngc6397id000010165jd2456866p4985f000	265.1798095703125	-53.66920471191406	5474 $\pm$ 13	2.99	-2.11 $\pm$ 0.02	0
ngc6397id000005648jd2456865p6043f000	265.176796	-53.6831901	5436 $\pm$ 13	2.971	-2.04 $\pm$ 0.02	0
ngc6397id000013113jd2456868p6099f000	265.2128648	-53.6596737	5533 $\pm$ 13	3.214	-2.03 $\pm$ 0.02	0
ngc6397id023000060jd2456868p6099f000	265.2306718	-53.6612587	5496 $\pm$ 14	3.246	-2.01 $\pm$ 0.02	0
ngc6397id000006697jd2456866p5095f000	265.1619873046875	-53.67942428588867	5393 $\pm$ 13	2.751	-2.16 $\pm$ 0.02	0
ngc6397id000011313jd2456865p6115f000	265.1620143	-53.6672262	5469 $\pm$ 13	3.038	-2.02 $\pm$ 0.02	0
ngc6397id015000097jd2456868p6177f000	265.1939927	-53.6398179	5487 $\pm$ 14	3.257	-2.06 $\pm$ 0.02	0
ngc6397id000008904jd2456865p5898f000	265.2039892	-53.6721686	5505 $\pm$ 13	3.156	-2.1 $\pm$ 0.02	0
ngc6397id000005580jd2456865p5826f000	265.1779891	-53.6764045	5476 $\pm$ 14	3.003	-2.12 $\pm$ 0.02	0
ngc6397id022000072jd2456868p6022f000	265.2432962	-53.6706848	5551 $\pm$ 13	3.295	-2.03 $\pm$ 0.02	0
ngc6397id023000083jd2456868p6099f000	265.225445	-53.6585796	5568 $\pm$ 13	3.356	-2.1 $\pm$ 0.02	0
ngc6397id000005054jd2456865p5826f000	265.1851556	-53.6751531	5430 $\pm$ 14	2.973	-2.02 $\pm$ 0.02	0
ngc6397id000009208jd2456865p5898f000	265.1969429	-53.6714891	5466 $\pm$ 14	3.082	-2.1 $\pm$ 0.02	0
ngc6397id000006343jd2456866p4985f000	265.1676025390625	-53.6831169128418	5459 $\pm$ 14	3.137	-2.15 $\pm$ 0.02	0
ngc6397id024000069jd2456868p6342f000	265.2010887	-53.6320177	5561 $\pm$ 14	3.343	-2.21 $\pm$ 0.02	0
ngc6397id000006343jd2456865p5970f000	265.1676001	-53.6831175	5458 $\pm$ 14	3.137	-2.1 $\pm$ 0.02	0
ngc6397id000004860jd2456865p5826f000	265.1886656	-53.6746924	5476 $\pm$ 14	3.064	-2.09 $\pm$ 0.02	0
ngc6397id000008769jd2456866p5029f000	265.2080078125	-53.66550827026367	5435 $\pm$ 14	2.972	-2.16 $\pm$ 0.02	0
ngc6397id022000081jd2456868p6022f000	265.2309711	-53.6696117	5608 $\pm$ 13	3.271	-2.05 $\pm$ 0.02	0
ngc6397id000009880jd2456866p5029f000	265.1839294433594	-53.66326904296875	5442 $\pm$ 14	2.908	-2.11 $\pm$ 0.02	0
ngc6397id000009253jd2456866p5029f000	265.1964111328125	-53.66255569458008	5475 $\pm$ 13	2.946	-2.07 $\pm$ 0.02	0
ngc6397id019000055jd2456870p5991f000	265.094993	-53.669514	5572 $\pm$ 13	3.263	-2.12 $\pm$ 0.02	0
ngc6397id000015861jd2456865p6268f000	265.1806640625	-53.6453857421875	5412 $\pm$ 15	2.976	-2.13 $\pm$ 0.02	0
ngc6397id000013452jd2456868p6177f000	265.1966936	-53.6474997	5511 $\pm$ 14	3.167	-2.04 $\pm$ 0.02	0
ngc6397id000005645jd2456866p5198f000	265.1766052246094	-53.68505096435547	5432 $\pm$ 14	2.933	-2.23 $\pm$ 0.02	0
ngc6397id000003844jd2456865p6209f000	265.2127380371094	-53.68719482421875	5443 $\pm$ 15	2.953	-2.2 $\pm$ 0.02	0
ngc6397id000007437jd2456866p5095f000	265.1450500488281	-53.68730163574219	5443 $\pm$ 14	3.001	-2.16 $\pm$ 0.02	0
ngc6397id000006662jd2456866p4985f000	265.1632385253906	-53.67436599731445	5514 $\pm$ 14	3.182	-2.17 $\pm$ 0.02	0
ngc6397id000006002jd2456866p4985f000	265.1730651855469	-53.67399978637695	5491 $\pm$ 13	2.984	-2.13 $\pm$ 0.02	0
ngc6397id019000095jd2456870p5991f000	265.0971408	-53.6633519	5580 $\pm$ 14	3.375	-2.08 $\pm$ 0.02	0
ngc6397id000002577jd2456865p6341f000	265.1563110351562	-53.69196701049805	5476 $\pm$ 14	3.093	-2.16 $\pm$ 0.02	0
ngc6397id000014802jd2456870p5781f000	265.1580539	-53.6482616	5621 $\pm$ 14	3.411	-2.0 $\pm$ 0.02	0
ngc6397id000004860jd2456866p4985f000	265.1886596679688	-53.6746940612793	5529 $\pm$ 13	3.064	-2.09 $\pm$ 0.02	0
ngc6397id000005212jd2456866p4985f000	265.1825866699219	-53.67856979370117	5453 $\pm$ 15	2.892	-2.14 $\pm$ 0.02	0
ngc6397id000007092jd2456865p5970f000	265.1538547	-53.6838144	5533 $\pm$ 14	3.171	-2.1 $\pm$ 0.02	0
ngc6397id000015330jd2456870p5914f001	265.1378305	-53.6580551	5597 $\pm$ 14	3.362	-2.03 $\pm$ 0.02	1
ngc6397id000007660jd2456865p6413f000	265.1394348144531	-53.67514038085938	5510 $\pm$ 14	3.013	-2.14 $\pm$ 0.02	0
ngc6397id018000178jd2456870p5914f000	265.1250403	-53.6461224	5650 $\pm$ 14	3.463	-2.09 $\pm$ 0.02	0
ngc6397id000012619jd2456865p6413f000	265.1266479492188	-53.67090225219727	5413 $\pm$ 15	2.929	-2.1 $\pm$ 0.02	0
ngc6397id013000113jd2456871p6250f000	265.1819536	-53.7164636	5328 $\pm$ 19	2.914	-2.1 $\pm$ 0.02	0
ngc6397id000011682jd2456866p5095f000	265.1543579101562	-53.67189025878906	5439 $\pm$ 15	2.986	-2.19 $\pm$ 0.03	0
ngc6397id000006379jd2456866p4985f000	265.1680908203125	-53.67400360107422	5508 $\pm$ 14	3.237	-2.13 $\pm$ 0.02	0
ngc6397id000013360jd2456871p6454f000	265.1996032	-53.646712	5615 $\pm$ 14	3.445	-2.1 $\pm$ 0.02	0
ngc6397id000007444jd2456866p5095f000	265.1449584960938	-53.68399810791016	5454 $\pm$ 15	3.028	-2.08 $\pm$ 0.02	0
ngc6397id017000120jd2456870p5781f000	265.1473612	-53.6425587	5612 $\pm$ 14	3.486	-2.1 $\pm$ 0.03	0
ngc6397id000003168jd2456868p5944f000	265.2387541	-53.6816605	5621 $\pm$ 15	3.397	-2.12 $\pm$ 0.03	0
ngc6397id000003842jd2456865p6209f000	265.2132873535156	-53.67481231689453	5504 $\pm$ 15	3.2	-2.13 $\pm$ 0.02	0
ngc6397id000006343jd2456866p5095f000	265.1676025390625	-53.6831169128418	5485 $\pm$ 15	3.137	-2.12 $\pm$ 0.02	0
ngc6397id000012348jd2456865p6413f000	265.1365051269531	-53.66378402709961	5526 $\pm$ 15	3.179	-2.18 $\pm$ 0.03	0
ngc6397id000000975jd2456865p6043f000	265.1989125	-53.6921219	5492 $\pm$ 15	3.201	-2.06 $\pm$ 0.02	0
ngc6397id000006106jd2456866p4985f000	265.1715393066406	-53.68243408203125	5593 $\pm$ 15	3.4	-2.25 $\pm$ 0.03	0
ngc6397id012000108jd2456871p6149f000	265.150906	-53.7131602	5729 $\pm$ 13	3.45	-2.17 $\pm$ 0.03	0
ngc6397id000013054jd2456870p5991f000	265.1085452	-53.6653253	5343 $\pm$ 16	2.766	-2.08 $\pm$ 0.02	0
ngc6397id000009208jd2456866p5029f000	265.1969299316406	-53.67148971557617	5503 $\pm$ 14	3.082	-2.12 $\pm$ 0.02	0
ngc6397id000008194jd2456870p6068f000	265.1183679	-53.6761226	5577 $\pm$ 15	3.364	-2.11 $\pm$ 0.02	0
ngc6397id022000044jd2456868p6022f001	265.2399256	-53.6751023	5569 $\pm$ 15	3.306	-2.04 $\pm$ 0.02	1
ngc6397id000012534jd2456865p6413f000	265.1297912597656	-53.66333770751953	5567 $\pm$ 14	3.131	-2.12 $\pm$ 0.02	0
ngc6397id000001830jd2456865p6341f000	265.1752624511719	-53.69948959350586	5512 $\pm$ 15	3.14	-2.08 $\pm$ 0.02	0
ngc6397id014000112jd2456871p6333f001	265.2079697	-53.700663	5583 $\pm$ 15	3.401	-2.04 $\pm$ 0.02	1
ngc6397id000010012jd2456866p4985f000	265.18212890625	-53.66973495483398	5565 $\pm$ 14	3.267	-2.14 $\pm$ 0.02	0
ngc6397id000011682jd2456865p6413f000	265.1543579101562	-53.67189025878906	5478 $\pm$ 15	2.986	-2.21 $\pm$ 0.03	0
ngc6397id000005648jd2456866p5198f000	265.1767883300781	-53.68318939208984	5499 $\pm$ 14	2.971	-2.16 $\pm$ 0.02	0
ngc6397id000014280jd2456865p6268f000	265.1730346679688	-53.64768218994141	5518 $\pm$ 15	3.103	-2.11 $\pm$ 0.02	0
ngc6397id000012049jd2456865p6413f000	265.1456298828125	-53.66830062866211	5517 $\pm$ 15	3.192	-2.11 $\pm$ 0.02	0
ngc6397id000009894jd2456866p4985f000	265.1833801269531	-53.66923904418945	5292 $\pm$ 19	2.844	-2.39 $\pm$ 0.03	0
ngc6397id000006139jd2456865p6341f000	265.1704711914062	-53.68663787841797	5370 $\pm$ 16	2.717	-2.09 $\pm$ 0.02	0
ngc6397id000008904jd2456866p5029f000	265.2039794921875	-53.67216873168945	5523 $\pm$ 16	3.156	-2.07 $\pm$ 0.03	0
ngc6397id000009892jd2456866p4985f000	265.183349609375	-53.67115020751953	5543 $\pm$ 15	3.227	-2.11 $\pm$ 0.03	0
ngc6397id000007547jd2456865p5970f000	265.1426012	-53.6768479	5542 $\pm$ 15	3.292	-2.11 $\pm$ 0.02	0
ngc6397id016000131jd2456870p5705f000	265.1714446	-53.6306612	5678 $\pm$ 15	3.46	-2.09 $\pm$ 0.03	0
ngc6397id015000140jd2456868p6177f000	265.2097701	-53.6521766	5382 $\pm$ 17	2.83	-2.07 $\pm$ 0.02	0
ngc6397id015000140jd2456871p6454f000	265.2097701	-53.6521766	5384 $\pm$ 17	2.83	-2.08 $\pm$ 0.03	0
ngc6397id000010737jd2456865p6115f000	265.1716488	-53.6604222	5519 $\pm$ 15	3.316	-2.05 $\pm$ 0.02	0
ngc6397id000003643jd2456865p6209f000	265.2185974121094	-53.68239974975586	5531 $\pm$ 16	3.244	-2.07 $\pm$ 0.03	0
ngc6397id013000156jd2456871p6250f000	265.1879999	-53.7061352	5674 $\pm$ 15	3.468	-2.04 $\pm$ 0.02	0
ngc6397id000014788jd2456866p5251f000	265.1576232910156	-53.65845108032227	5355 $\pm$ 16	2.623	-2.07 $\pm$ 0.02	0
ngc6397id000007310jd2456865p5970f000	265.1484042	-53.6811476	5514 $\pm$ 17	3.321	-2.06 $\pm$ 0.02	0
ngc6397id019000077jd2456870p5991f000	265.0932345	-53.6658034	5687 $\pm$ 15	3.519	-2.11 $\pm$ 0.03	0
ngc6397id000011391jd2456865p6115f000	265.1606509	-53.6662614	5557 $\pm$ 15	3.26	-2.01 $\pm$ 0.02	0
ngc6397id000013360jd2456868p6177f000	265.1996032	-53.646712	5610 $\pm$ 16	3.445	-2.1 $\pm$ 0.03	0
ngc6397id000015194jd2456865p6115f000	265.1442592	-53.659607	5518 $\pm$ 16	3.264	-2.1 $\pm$ 0.03	0
ngc6397id000008562jd2456868p6099f000	265.2138305	-53.6623669	5748 $\pm$ 14	3.561	-2.07 $\pm$ 0.03	0
ngc6397id000007092jd2456866p5095f000	265.1538696289062	-53.68381500244141	5527 $\pm$ 16	3.171	-2.13 $\pm$ 0.03	0
ngc6397id000000975jd2456866p5198f000	265.1989135742188	-53.69212341308594	5513 $\pm$ 16	3.201	-2.16 $\pm$ 0.03	0
ngc6397id000005212jd2456865p5826f000	265.1825884	-53.6785693	5309 $\pm$ 21	2.892	-2.08 $\pm$ 0.03	0
ngc6397id000007947jd2456865p6413f000	265.1317138671875	-53.67623138427734	5583 $\pm$ 15	3.208	-2.12 $\pm$ 0.03	0
ngc6397id000005648jd2456866p4985f000	265.1767883300781	-53.68318939208984	5481 $\pm$ 18	2.971	-2.02 $\pm$ 0.03	0
ngc6397id000006949jd2456865p5970f000	265.1571533	-53.6805876	5472 $\pm$ 17	3.176	-2.05 $\pm$ 0.03	0
ngc6397id019000126jd2456870p5991f000	265.1016257	-53.6594978	5714 $\pm$ 15	3.527	-2.02 $\pm$ 0.03	0
ngc6397id000009272jd2456865p5898f000	265.1959097	-53.66819	5449 $\pm$ 20	3.318	-2.13 $\pm$ 0.03	0
ngc6397id021000286jd2456868p6022f000	265.2434158	-53.6767687	5658 $\pm$ 16	3.465	-2.08 $\pm$ 0.03	0
ngc6397id000006752jd2456865p5970f000	265.1608594	-53.6864801	5545 $\pm$ 16	3.258	-2.03 $\pm$ 0.02	0
ngc6397id019000143jd2456870p5991f000	265.0989934	-53.656813	5696 $\pm$ 15	3.525	-2.03 $\pm$ 0.03	0
ngc6397id000013747jd2456865p6268f001	265.1869812011719	-53.65456390380859	5615 $\pm$ 15	3.254	-2.13 $\pm$ 0.03	1
ngc6397id000013610jd2456865p6268f000	265.1918029785156	-53.64853286743164	5488 $\pm$ 16	3.255	-2.07 $\pm$ 0.03	0
ngc6397id000011174jd2456865p6115f000	265.1651491	-53.6633445	5559 $\pm$ 16	3.337	-2.07 $\pm$ 0.03	0
ngc6397id018000049jd2456870p5914f000	265.1228555	-53.6522741	5771 $\pm$ 15	3.584	-2.1 $\pm$ 0.03	0
ngc6397id000011011jd2456866p5251f000	265.1677551269531	-53.6616325378418	5359 $\pm$ 17	2.752	-2.12 $\pm$ 0.02	0
ngc6397id000007547jd2456866p5095f000	265.1426086425781	-53.67684936523438	5609 $\pm$ 16	3.292	-2.13 $\pm$ 0.03	0
ngc6397id000008473jd2456868p6099f001	265.2165922	-53.6652391	5521 $\pm$ 14	3.542	-1.16 $\pm$ 0.02	1
ngc6397id000006949jd2456866p5095f000	265.1571655273438	-53.68058776855469	5537 $\pm$ 16	3.176	-2.07 $\pm$ 0.03	0
ngc6397id015000003jd2456871p6454f000	265.2096911	-53.6490726	5642 $\pm$ 15	3.433	-1.97 $\pm$ 0.02	0
ngc6397id000005110jd2456866p4985f001	265.1844177246094	-53.67555618286133	5598 $\pm$ 16	3.394	-2.17 $\pm$ 0.03	1
ngc6397id023000380jd2456868p6099f000	265.2205912	-53.6565803	5836 $\pm$ 15	3.613	-2.06 $\pm$ 0.03	0
ngc6397id024000074jd2456868p6342f001	265.1826537	-53.6313902	5771 $\pm$ 15	3.6	-2.03 $\pm$ 0.03	1
ngc6397id022000196jd2456868p6022f000	265.2274738	-53.6683886	5744 $\pm$ 15	3.552	-2.08 $\pm$ 0.03	0
ngc6397id000006412jd2456866p4985f000	265.1672973632812	-53.67536926269531	5594 $\pm$ 16	3.307	-2.08 $\pm$ 0.03	0
ngc6397id000007310jd2456866p5095f000	265.1484069824219	-53.68114852905273	5560 $\pm$ 16	3.321	-2.13 $\pm$ 0.03	0
ngc6397id000005136jd2456866p4985f000	265.1838684082031	-53.67854309082031	5590 $\pm$ 16	3.333	-2.06 $\pm$ 0.03	0
ngc6397id000005648jd2456865p5826f000	265.176796	-53.6831901	5440 $\pm$ 17	2.971	-2.01 $\pm$ 0.03	0
ngc6397id000010127jd2456866p4985f000	265.18017578125	-53.66799545288086	5220 $\pm$ 23	2.501	-2.17 $\pm$ 0.03	0
ngc6397id022000012jd2456868p6022f000	265.2348685	-53.6731035	5847 $\pm$ 14	3.653	-2.09 $\pm$ 0.03	0
ngc6397id000010903jd2456866p5251f000	265.1694946289062	-53.66677856445312	5379 $\pm$ 17	2.676	-2.11 $\pm$ 0.03	0
ngc6397id022000026jd2456868p6022f000	265.2334538	-53.6648326	5716 $\pm$ 15	3.548	-2.05 $\pm$ 0.03	0
ngc6397id000011151jd2456866p4985f000	265.1646728515625	-53.67354965209961	5602 $\pm$ 16	3.414	-2.14 $\pm$ 0.03	0
ngc6397id000005136jd2456865p5826f000	265.1838602	-53.6785431	5570 $\pm$ 17	3.333	-2.1 $\pm$ 0.03	0
ngc6397id000014323jd2456865p6268f001	265.1718444824219	-53.65221786499023	5559 $\pm$ 16	3.15	-2.2 $\pm$ 0.03	1
ngc6397id012000122jd2456871p6149f000	265.1523772	-53.726071	5820 $\pm$ 15	3.615	-2.12 $\pm$ 0.03	0
ngc6397id018000121jd2456870p5914f000	265.1227058	-53.6549526	5817 $\pm$ 15	3.628	-2.12 $\pm$ 0.03	0
ngc6397id000011682jd2456865p5970f000	265.1543509	-53.6718891	5494 $\pm$ 17	2.986	-2.03 $\pm$ 0.03	0
ngc6397id000015155jd2456870p5781f000	265.1463916	-53.650689	5894 $\pm$ 14	3.701	-2.16 $\pm$ 0.03	0
ngc6397id000006653jd2456866p4985f000	265.1630249023438	-53.67696380615234	5555 $\pm$ 17	3.353	-2.09 $\pm$ 0.03	0
ngc6397id023000102jd2456868p6099f000	265.2149551	-53.6553667	5868 $\pm$ 14	3.652	-2.02 $\pm$ 0.03	0
ngc6397id019000119jd2456870p5991f000	265.1052491	-53.660587	5914 $\pm$ 14	3.682	-2.2 $\pm$ 0.03	0
ngc6397id024000102jd2456868p6342f000	265.1894064	-53.6284175	5800 $\pm$ 15	3.715	-2.12 $\pm$ 0.03	0
ngc6397id000006752jd2456866p5095f000	265.1608581542969	-53.68648147583008	5576 $\pm$ 17	3.258	-2.16 $\pm$ 0.03	0
ngc6397id000011230jd2456866p5251f000	265.1639709472656	-53.6676025390625	5389 $\pm$ 18	2.753	-2.14 $\pm$ 0.03	0
ngc6397id000006284jd2456866p4985f000	265.1690063476562	-53.68044662475586	5641 $\pm$ 16	3.32	-2.11 $\pm$ 0.03	0
ngc6397id000005313jd2456865p5826f000	265.1815482	-53.676688	5457 $\pm$ 18	3.058	-2.12 $\pm$ 0.03	0
ngc6397id019000181jd2456870p5991f000	265.1052876	-53.657601	6056 $\pm$ 13	3.744	-2.05 $\pm$ 0.03	0
ngc6397id000005313jd2456866p4985f000	265.1815490722656	-53.67668914794922	5483 $\pm$ 17	3.058	-2.13 $\pm$ 0.03	0
ngc6397id012000127jd2456871p6149f000	265.1530543	-53.7235313	5845 $\pm$ 15	3.602	-2.05 $\pm$ 0.03	0
ngc6397id015000003jd2456868p6177f000	265.2096911	-53.6490726	5597 $\pm$ 17	3.433	-1.93 $\pm$ 0.03	0
ngc6397id000003556jd2456865p6209f000	265.2215270996094	-53.68285369873047	5670 $\pm$ 16	3.341	-2.12 $\pm$ 0.03	0
ngc6397id000003633jd2456865p6209f000	265.2195434570312	-53.67598342895508	5513 $\pm$ 19	3.344	-2.07 $\pm$ 0.03	0
ngc6397id000001893jd2456865p6341f000	265.1734619140625	-53.69958877563477	5613 $\pm$ 17	3.308	-2.17 $\pm$ 0.03	0
ngc6397id024000204jd2456868p6342f000	265.2064132	-53.6327706	5968 $\pm$ 14	3.779	-2.26 $\pm$ 0.04	0
ngc6397id000008324jd2456868p6022f000	265.2212581	-53.6716062	5783 $\pm$ 16	3.623	-2.04 $\pm$ 0.03	0
ngc6397id000005934jd2456866p4985f000	265.1737365722656	-53.67843246459961	5669 $\pm$ 16	3.408	-2.02 $\pm$ 0.03	0
ngc6397id000009272jd2456866p5029f000	265.1959228515625	-53.66819000244141	5602 $\pm$ 16	3.318	-2.09 $\pm$ 0.03	0
ngc6397id022000149jd2456868p6022f001	265.2380819	-53.6770473	5959 $\pm$ 14	3.725	-2.12 $\pm$ 0.03	1
ngc6397id000001052jd2456871p6333f000	265.1961158	-53.6984858	5668 $\pm$ 17	3.551	-2.1 $\pm$ 0.03	0
ngc6397id021000149jd2456868p5944f000	265.253663	-53.6753868	6029 $\pm$ 14	3.746	-2.2 $\pm$ 0.04	0
ngc6397id000001222jd2456865p6043f000	265.1914575	-53.6885415	5595 $\pm$ 17	3.419	-2.02 $\pm$ 0.03	0
ngc6397id000011085jd2456865p6115f000	265.1667854	-53.6617022	5602 $\pm$ 17	3.431	-2.21 $\pm$ 0.03	0
ngc6397id000001222jd2456866p5198f000	265.1914672851562	-53.68854141235352	5649 $\pm$ 16	3.419	-2.09 $\pm$ 0.03	0
ngc6397id000009604jd2456865p5898f000	265.1886908	-53.6678714	5663 $\pm$ 16	3.416	-2.0 $\pm$ 0.03	0
ngc6397id000006872jd2456866p5095f000	265.1588745117188	-53.67660140991211	5628 $\pm$ 17	3.388	-2.15 $\pm$ 0.03	0
ngc6397id000008622jd2456868p6099f000	265.2121425	-53.6620206	5973 $\pm$ 14	3.719	-2.1 $\pm$ 0.03	0
ngc6397id016000090jd2456870p5705f000	265.1741302	-53.633404	5942 $\pm$ 14	3.678	-2.13 $\pm$ 0.03	0
ngc6397id000001981jd2456865p6341f000	265.1711730957031	-53.69138717651367	5596 $\pm$ 18	3.394	-2.08 $\pm$ 0.03	0
ngc6397id000006872jd2456865p5970f000	265.1588828	-53.6765997	5601 $\pm$ 17	3.388	-2.11 $\pm$ 0.03	0
ngc6397id024000197jd2456868p6342f000	265.2010118	-53.6337528	5976 $\pm$ 15	3.748	-2.09 $\pm$ 0.03	0
ngc6397id000010745jd2456866p4985f000	265.1716003417969	-53.67259216308594	5552 $\pm$ 17	3.307	-2.13 $\pm$ 0.03	0
ngc6397id000014085jd2456865p6268f000	265.1775512695312	-53.65615081787109	5539 $\pm$ 19	3.326	-2.08 $\pm$ 0.03	0
ngc6397id000014726jd2456870p5781f000	265.1606881	-53.6461686	6003 $\pm$ 15	3.747	-2.22 $\pm$ 0.04	0
ngc6397id000008093jd2456870p6068f000	265.12549	-53.673969	5831 $\pm$ 16	3.644	-2.17 $\pm$ 0.03	0
ngc6397id000011253jd2456866p4985f000	265.1632690429688	-53.67092132568359	5693 $\pm$ 17	3.551	-2.18 $\pm$ 0.03	0
ngc6397id000011919jd2456866p5251f000	265.149658203125	-53.66235733032227	5438 $\pm$ 18	2.946	-2.09 $\pm$ 0.03	0
ngc6397id000013679jd2456865p6268f000	265.189697265625	-53.65340042114258	5606 $\pm$ 17	3.428	-2.13 $\pm$ 0.03	0
ngc6397id000004293jd2456866p5198f000	265.2003784179688	-53.68483352661133	5572 $\pm$ 19	3.364	-2.13 $\pm$ 0.03	0
ngc6397id012000199jd2456871p6149f000	265.1433005	-53.7134354	5881 $\pm$ 15	3.649	-2.08 $\pm$ 0.03	0
ngc6397id000006929jd2456865p5970f000	265.1579161	-53.6786038	5645 $\pm$ 18	3.502	-2.1 $\pm$ 0.03	0
ngc6397id000008484jd2456868p6099f000	265.2162864	-53.6617804	6118 $\pm$ 14	3.846	-2.26 $\pm$ 0.04	0
ngc6397id000009604jd2456866p5029f000	265.1886901855469	-53.66786956787109	5600 $\pm$ 18	3.416	-2.1 $\pm$ 0.03	0
ngc6397id018000165jd2456870p5914f000	265.1170183	-53.6495333	6089 $\pm$ 14	3.825	-2.22 $\pm$ 0.04	0
ngc6397id021000073jd2456868p5944f000	265.2602139	-53.6871002	6073 $\pm$ 15	3.781	-2.14 $\pm$ 0.04	0
ngc6397id000010478jd2456866p4985f000	265.1755981445312	-53.66923522949219	5626 $\pm$ 17	3.445	-2.04 $\pm$ 0.03	0
ngc6397id018000038jd2456870p5914f000	265.1237712	-53.6535771	6015 $\pm$ 15	3.792	-2.16 $\pm$ 0.04	0
ngc6397id000014557jd2456865p6115f000	265.164966	-53.6581361	5609 $\pm$ 18	3.492	-2.06 $\pm$ 0.03	0
ngc6397id000005668jd2456866p4985f000	265.1763610839844	-53.67813873291016	5772 $\pm$ 16	3.594	-2.16 $\pm$ 0.03	0
ngc6397id000007155jd2456865p5970f000	265.1524911	-53.6764286	5580 $\pm$ 19	3.494	-2.06 $\pm$ 0.03	0
ngc6397id000016097jd2456870p5781f000	265.1552618	-53.6446774	6045 $\pm$ 15	3.827	-2.21 $\pm$ 0.04	0
ngc6397id000015359jd2456870p5914f000	265.1359177	-53.6595612	6041 $\pm$ 15	3.785	-2.16 $\pm$ 0.04	0
ngc6397id022000292jd2456868p6022f000	265.2490109	-53.6675764	5716 $\pm$ 17	3.497	-2.0 $\pm$ 0.03	0
ngc6397id000006478jd2456866p4985f000	265.1661376953125	-53.6802864074707	5587 $\pm$ 20	3.481	-2.16 $\pm$ 0.03	0
ngc6397id022000300jd2456868p6022f000	265.2388794	-53.6770837	5901 $\pm$ 16	3.703	-2.22 $\pm$ 0.04	0
ngc6397id000014744jd2456870p5781f001	265.1599047	-53.6476261	6168 $\pm$ 14	3.85	-2.18 $\pm$ 0.04	1
ngc6397id000006929jd2456866p5095f000	265.1579284667969	-53.67860412597656	5684 $\pm$ 18	3.502	-2.17 $\pm$ 0.03	0
ngc6397id000015801jd2456868p6342f000	265.1849506	-53.6354427	6387 $\pm$ 14	3.868	-2.2 $\pm$ 0.05	0
ngc6397id012000148jd2456871p6149f000	265.1463547	-53.7217888	6050 $\pm$ 15	3.75	-2.23 $\pm$ 0.04	0
ngc6397id015000104jd2456871p6454f000	265.2097032	-53.638638	5969 $\pm$ 15	3.766	-2.19 $\pm$ 0.04	0
ngc6397id018000177jd2456870p5914f000	265.1221835	-53.6463875	6259 $\pm$ 14	3.899	-2.19 $\pm$ 0.04	0
ngc6397id000002095jd2456865p6341f000	265.1682739257812	-53.69744491577148	5648 $\pm$ 17	3.489	-2.09 $\pm$ 0.03	0
ngc6397id000008352jd2456868p6022f000	265.2200023	-53.6698466	6164 $\pm$ 14	3.83	-2.24 $\pm$ 0.04	0
ngc6397id000011804jd2456865p5970f000	265.1520216	-53.6730683	5621 $\pm$ 18	3.491	-2.09 $\pm$ 0.03	0
ngc6397id000007155jd2456866p5095f000	265.1524963378906	-53.67642974853516	5668 $\pm$ 18	3.494	-2.04 $\pm$ 0.03	0
ngc6397id000004352jd2456865p5898f000	265.1994477	-53.675118	5365 $\pm$ 22	2.575	-2.05 $\pm$ 0.03	0
ngc6397id000010653jd2456866p4985f000	265.1731872558594	-53.66671752929688	5888 $\pm$ 16	3.663	-2.11 $\pm$ 0.04	0
ngc6397id000014968jd2456870p5781f000	265.1522847	-53.6508247	6258 $\pm$ 14	3.938	-2.16 $\pm$ 0.04	0
ngc6397id000006398jd2456866p4985f000	265.1670532226562	-53.6795768737793	5666 $\pm$ 19	3.44	-2.14 $\pm$ 0.04	0
ngc6397id000015103jd2456870p5781f000	265.1482423	-53.6495655	6135 $\pm$ 14	3.863	-2.18 $\pm$ 0.04	0
ngc6397id019000159jd2456870p5991f000	265.0990803	-53.6673495	6089 $\pm$ 14	3.805	-2.14 $\pm$ 0.04	0
ngc6397id000011553jd2456865p6115f000	265.1573741	-53.6612695	5679 $\pm$ 18	3.544	-2.06 $\pm$ 0.03	0
ngc6397id000005110jd2456865p5826f000	265.1844043	-53.6755562	5565 $\pm$ 20	3.394	-2.05 $\pm$ 0.03	0
ngc6397id000004440jd2456865p6209f000	265.1973571777344	-53.67596817016602	5640 $\pm$ 18	3.418	-2.28 $\pm$ 0.04	0
ngc6397id000006691jd2456865p5970f000	265.1621371	-53.6834393	5828 $\pm$ 17	3.66	-2.02 $\pm$ 0.03	0
ngc6397id000002772jd2456865p5970f000	265.1504591	-53.6913046	5724 $\pm$ 17	3.541	-2.07 $\pm$ 0.03	0
ngc6397id000015761jd2456870p5705f000	265.1864612	-53.6393355	5789 $\pm$ 17	3.59	-2.15 $\pm$ 0.04	0
ngc6397id000013228jd2456871p6454f001	265.2048136	-53.6531028	6084 $\pm$ 15	3.82	-2.27 $\pm$ 0.04	1
ngc6397id000013006jd2456870p6068f000	265.1115158	-53.6705049	6076 $\pm$ 15	3.783	-2.12 $\pm$ 0.04	0
ngc6397id014000114jd2456871p6333f001	265.2125161	-53.699679	5790 $\pm$ 17	3.636	-2.18 $\pm$ 0.04	1
ngc6397id000011224jd2456866p4985f000	265.1634521484375	-53.67050170898438	5975 $\pm$ 15	3.735	-2.32 $\pm$ 0.04	0
ngc6397id000007212jd2456865p5970f000	265.1516802	-53.6784588	5726 $\pm$ 18	3.559	-2.08 $\pm$ 0.03	0
ngc6397id000011313jd2456866p5251f000	265.1620178222656	-53.6672248840332	5548 $\pm$ 19	3.038	-2.05 $\pm$ 0.03	0
ngc6397id000011804jd2456866p5095f000	265.1520080566406	-53.67306900024414	5679 $\pm$ 18	3.491	-2.07 $\pm$ 0.03	0
ngc6397id000011189jd2456866p4985f000	265.1644592285156	-53.67201232910156	5775 $\pm$ 17	3.6	-2.21 $\pm$ 0.04	0
ngc6397id013000139jd2456871p6250f000	265.1732945	-53.7094809	6220 $\pm$ 14	3.851	-2.31 $\pm$ 0.05	0
ngc6397id018000206jd2456870p5914f000	265.1252833	-53.6514256	6210 $\pm$ 15	3.88	-2.15 $\pm$ 0.04	0
ngc6397id000002311jd2456865p6341f000	265.1633911132812	-53.69438552856445	5656 $\pm$ 19	3.507	-2.08 $\pm$ 0.03	0
ngc6397id000005882jd2456866p4985f000	265.1742553710938	-53.68149185180664	5801 $\pm$ 17	3.639	-2.2 $\pm$ 0.04	0
ngc6397id000001963jd2456865p6341f000	265.1717834472656	-53.68951416015625	5639 $\pm$ 20	3.479	-2.17 $\pm$ 0.04	0
ngc6397id000003200jd2456868p5944f000	265.2364243	-53.6814829	6308 $\pm$ 15	3.934	-2.33 $\pm$ 0.05	0
ngc6397id000002772jd2456866p5095f000	265.1504516601562	-53.69130325317383	5703 $\pm$ 18	3.541	-2.12 $\pm$ 0.04	0
ngc6397id000001105jd2456866p5198f000	265.1945190429688	-53.6897087097168	5660 $\pm$ 19	3.447	-2.13 $\pm$ 0.03	0
ngc6397id000005909jd2456866p4985f000	265.1745300292969	-53.67522811889648	5740 $\pm$ 18	3.543	-2.17 $\pm$ 0.04	0
ngc6397id015000108jd2456871p6454f000	265.1997952	-53.6371	6052 $\pm$ 16	3.82	-2.15 $\pm$ 0.04	0
ngc6397id000004846jd2456865p6043f000	265.1890647	-53.6809612	5779 $\pm$ 18	3.591	-2.26 $\pm$ 0.04	0
ngc6397id000004293jd2456865p6043f000	265.2003666	-53.6848338	5625 $\pm$ 19	3.364	-2.02 $\pm$ 0.03	0
ngc6397id000009358jd2456866p5029f000	265.1941528320312	-53.66831970214844	5725 $\pm$ 18	3.579	-2.11 $\pm$ 0.03	0
ngc6397id000006110jd2456866p4985f000	265.1712951660156	-53.68096542358398	5954 $\pm$ 17	3.72	-2.19 $\pm$ 0.04	0
ngc6397id022000171jd2456868p6022f001	265.2486623	-53.6721797	6150 $\pm$ 16	3.853	-2.28 $\pm$ 0.05	1
ngc6397id000009358jd2456865p5898f000	265.1941618	-53.6683207	5718 $\pm$ 18	3.579	-2.04 $\pm$ 0.03	0
ngc6397id000007212jd2456866p5095f000	265.1516723632812	-53.67845916748047	5731 $\pm$ 18	3.559	-2.25 $\pm$ 0.04	0
ngc6397id000010608jd2456865p6115f000	265.1735989	-53.6656703	5367 $\pm$ 20	2.704	-2.08 $\pm$ 0.03	0
ngc6397id000001105jd2456865p6043f000	265.1945088	-53.6897081	5577 $\pm$ 20	3.447	-2.01 $\pm$ 0.03	0
ngc6397id000015679jd2456868p6342f000	265.1908197	-53.638268	6244 $\pm$ 15	3.939	-2.34 $\pm$ 0.05	0
ngc6397id015000104jd2456868p6177f000	265.2097032	-53.638638	6054 $\pm$ 16	3.766	-2.22 $\pm$ 0.04	0
ngc6397id018000204jd2456870p5914f000	265.1145126	-53.6535364	6244 $\pm$ 15	3.931	-2.29 $\pm$ 0.05	0
ngc6397id000011551jd2456865p6115f000	265.1574205	-53.6631363	5790 $\pm$ 18	3.626	-2.09 $\pm$ 0.03	0
ngc6397id000004846jd2456866p5198f000	265.1890563964844	-53.68096160888672	5734 $\pm$ 19	3.591	-2.25 $\pm$ 0.04	0
ngc6397id000015452jd2456870p5914f000	265.1310665	-53.6574033	6263 $\pm$ 15	3.966	-2.24 $\pm$ 0.05	0
ngc6397id017000235jd2456870p5781f000	265.1407206	-53.6454593	6252 $\pm$ 15	3.996	-2.2 $\pm$ 0.05	0
ngc6397id000005095jd2456866p5198f000	265.1842041015625	-53.68193435668945	5779 $\pm$ 19	3.576	-2.19 $\pm$ 0.04	0
ngc6397id000011804jd2456865p6413f000	265.1520080566406	-53.67306900024414	5676 $\pm$ 19	3.491	-2.11 $\pm$ 0.03	0
ngc6397id000001205jd2456865p6043f000	265.1919574	-53.6877752	5775 $\pm$ 19	3.617	-2.15 $\pm$ 0.04	0
ngc6397id021000127jd2456868p5944f000	265.2583479	-53.6799701	6308 $\pm$ 15	4.027	-2.33 $\pm$ 0.06	0
ngc6397id000005497jd2456866p4985f000	265.1790771484375	-53.67386245727539	5676 $\pm$ 19	3.517	-2.08 $\pm$ 0.03	0
ngc6397id000004527jd2456865p6043f000	265.1950184	-53.6841729	5672 $\pm$ 20	3.505	-2.19 $\pm$ 0.04	0
ngc6397id000009267jd2456865p5898f000	265.1957438	-53.670481	5786 $\pm$ 18	3.601	-2.09 $\pm$ 0.04	0
ngc6397id000009267jd2456866p5029f000	265.1957397460938	-53.67048263549805	5674 $\pm$ 22	3.601	-2.22 $\pm$ 0.04	0
ngc6397id021000185jd2456868p5944f000	265.2462031	-53.6875872	6266 $\pm$ 16	3.966	-2.36 $\pm$ 0.06	0
ngc6397id021000246jd2456868p5944f000	265.2431267	-53.6880251	6282 $\pm$ 15	3.939	-2.27 $\pm$ 0.05	0
ngc6397id000004740jd2456865p6043f000	265.1905571	-53.6826968	5753 $\pm$ 19	3.572	-2.1 $\pm$ 0.04	0
ngc6397id022000101jd2456868p6022f000	265.2382845	-53.6654204	6198 $\pm$ 16	3.905	-2.25 $\pm$ 0.05	0
ngc6397id000013228jd2456868p6177f001	265.2048136	-53.6531028	6012 $\pm$ 17	3.82	-2.38 $\pm$ 0.05	1
ngc6397id000001609jd2456865p6341f000	265.1808166503906	-53.69906997680664	6254 $\pm$ 14	3.65	-2.3 $\pm$ 0.05	0
ngc6397id000010319jd2456866p4985f000	265.1769714355469	-53.67263031005859	5941 $\pm$ 18	3.709	-2.1 $\pm$ 0.04	0
ngc6397id022000112jd2456868p6099f000	265.2351949	-53.6612339	6336 $\pm$ 15	4.022	-2.21 $\pm$ 0.05	0
ngc6397id000006948jd2456865p5970f000	265.157076	-53.6822147	5875 $\pm$ 18	3.639	-2.07 $\pm$ 0.04	0
ngc6397id000008296jd2456868p6099f000	265.2230123	-53.6657793	6288 $\pm$ 15	3.991	-2.31 $\pm$ 0.05	0
ngc6397id000001824jd2456865p6341f000	265.1759033203125	-53.68972778320312	5067 $\pm$ 7	1.348	-1.85 $\pm$ 0.03	0
ngc6397id000006948jd2456866p5095f000	265.1570739746094	-53.68221282958984	5846 $\pm$ 18	3.639	-2.19 $\pm$ 0.04	0
ngc6397id019000340jd2456870p5991f000	265.104139	-53.6682427	6027 $\pm$ 17	3.736	-2.24 $\pm$ 0.05	0
ngc6397id000004527jd2456866p5198f000	265.1950073242188	-53.68417358398438	5703 $\pm$ 20	3.505	-2.23 $\pm$ 0.04	0
ngc6397id000009739jd2456865p5898f000	265.1864196	-53.6649999	5688 $\pm$ 20	3.497	-2.03 $\pm$ 0.03	0
ngc6397id016000087jd2456870p5705f000	265.1750322	-53.6337289	6260 $\pm$ 15	3.914	-2.17 $\pm$ 0.05	0
ngc6397id017000118jd2456870p5781f000	265.1361228	-53.6428127	6365 $\pm$ 15	4.042	-2.3 $\pm$ 0.05	0
ngc6397id000001662jd2456865p6043f000	265.1794895	-53.6919947	5694 $\pm$ 19	3.62	-2.13 $\pm$ 0.04	0
ngc6397id000003437jd2456868p6022f000	265.2262466	-53.6769668	6193 $\pm$ 16	3.87	-2.36 $\pm$ 0.05	0
ngc6397id000001662jd2456866p5198f000	265.1795043945312	-53.69199371337891	5789 $\pm$ 19	3.62	-2.38 $\pm$ 0.05	0
ngc6397id021000086jd2456868p5944f000	265.2389009	-53.6858174	6247 $\pm$ 16	3.95	-2.14 $\pm$ 0.05	0
ngc6397id000006174jd2456866p4985f001	265.1704406738281	-53.67594528198242	6285 $\pm$ 15	4.009	-2.28 $\pm$ 0.05	1
ngc6397id011000211jd2456871p5762f000	265.1246404	-53.6866195	6357 $\pm$ 15	4.039	-2.34 $\pm$ 0.06	0
ngc6397id000010160jd2456866p4985f000	265.1792297363281	-53.66994857788086	5537 $\pm$ 22	3.391	-2.08 $\pm$ 0.03	0
ngc6397id000011645jd2456866p5095f000	265.1549377441406	-53.67298889160156	5750 $\pm$ 19	3.588	-2.18 $\pm$ 0.04	0
ngc6397id000005938jd2456866p4985f000	265.1733703613281	-53.67769622802734	5591 $\pm$ 20	3.208	-2.09 $\pm$ 0.03	0
ngc6397id000011035jd2456866p4985f001	265.1669921875	-53.66786575317383	6071 $\pm$ 17	3.849	-2.34 $\pm$ 0.05	1
ngc6397id000005566jd2456866p4985f000	265.177490234375	-53.67970275878906	5764 $\pm$ 20	3.536	-2.14 $\pm$ 0.04	0
ngc6397id000005095jd2456865p6043f000	265.1842136	-53.681936	5798 $\pm$ 19	3.576	-2.15 $\pm$ 0.04	0
ngc6397id000001205jd2456866p5198f000	265.1919555664062	-53.68777465820312	5799 $\pm$ 19	3.617	-2.09 $\pm$ 0.04	0
ngc6397id000002169jd2456865p6341f000	265.1667785644531	-53.69051742553711	5571 $\pm$ 21	3.194	-2.15 $\pm$ 0.04	0
ngc6397id000011645jd2456865p5970f000	265.1549479	-53.6729907	5761 $\pm$ 19	3.588	-2.14 $\pm$ 0.04	0
ngc6397id024000163jd2456868p6342f001	265.179433	-53.6289444	6329 $\pm$ 16	4.045	-2.21 $\pm$ 0.05	1
ngc6397id019000101jd2456870p5991f000	265.0924757	-53.6621698	6330 $\pm$ 15	3.983	-2.23 $\pm$ 0.05	0
ngc6397id000010591jd2456866p4985f000	265.1734619140625	-53.67107009887695	6145 $\pm$ 16	3.833	-2.36 $\pm$ 0.05	0
ngc6397id000005948jd2456866p4985f000	265.1737060546875	-53.6758918762207	7012 $\pm$ 15	4.012	-2.67 $\pm$ 0.1	0
ngc6397id000008228jd2456868p6022f000	265.228736	-53.6706279	6340 $\pm$ 15	4.014	-2.21 $\pm$ 0.05	0
ngc6397id023000082jd2456868p6099f000	265.2164019	-53.658703	6351 $\pm$ 16	4.001	-2.23 $\pm$ 0.06	0
ngc6397id000005562jd2456866p4985f000	265.1780395507812	-53.68033981323242	5826 $\pm$ 19	3.624	-2.2 $\pm$ 0.04	0
ngc6397id015000108jd2456868p6177f000	265.1997952	-53.6371	6036 $\pm$ 18	3.82	-2.27 $\pm$ 0.05	0
ngc6397id000002418jd2456865p6341f000	265.1600036621094	-53.6933479309082	5830 $\pm$ 19	3.594	-2.15 $\pm$ 0.04	0
ngc6397id022000060jd2456868p6022f000	265.2487867	-53.672602	6221 $\pm$ 16	3.918	-2.28 $\pm$ 0.05	0
ngc6397id000002571jd2456865p6341f000	265.1562194824219	-53.69816970825195	5874 $\pm$ 18	3.625	-2.1 $\pm$ 0.04	0
ngc6397id000011274jd2456866p4985f000	265.1628112792969	-53.66983413696289	5905 $\pm$ 17	3.363	-1.96 $\pm$ 0.03	0
ngc6397id000014833jd2456865p6115f000	265.1565985	-53.6554881	5844 $\pm$ 18	3.675	-2.17 $\pm$ 0.04	0
ngc6397id000008296jd2456868p6022f000	265.2230123	-53.6657793	6320 $\pm$ 15	3.991	-2.29 $\pm$ 0.05	0
ngc6397id014000072jd2456871p6333f000	265.2150945	-53.6995583	6134 $\pm$ 17	3.823	-2.2 $\pm$ 0.05	0
ngc6397id000009753jd2456866p4985f000	265.1857604980469	-53.67362976074219	6162 $\pm$ 16	3.849	-2.35 $\pm$ 0.05	0
ngc6397id000007597jd2456866p5095f001	265.1416320800781	-53.67643737792969	5937 $\pm$ 17	3.687	-2.35 $\pm$ 0.05	1
ngc6397id000007816jd2456865p6413f000	265.1357116699219	-53.67682647705078	5855 $\pm$ 18	3.653	-2.15 $\pm$ 0.04	0
ngc6397id016000085jd2456870p5705f001	265.1642759	-53.6339158	6398 $\pm$ 15	3.999	-2.33 $\pm$ 0.06	1
ngc6397id022000170jd2456868p6022f001	265.2332473	-53.6725365	6274 $\pm$ 16	3.904	-2.18 $\pm$ 0.05	1
ngc6397id024000092jd2456868p6342f000	265.2040186	-53.6297952	6330 $\pm$ 16	4.034	-2.17 $\pm$ 0.05	0
ngc6397id000005651jd2456866p5198f000	265.1768188476562	-53.68259048461914	5607 $\pm$ 22	3.039	-2.06 $\pm$ 0.04	0
ngc6397id000006509jd2456866p4985f000	265.165283203125	-53.6801872253418	5997 $\pm$ 17	3.738	-2.43 $\pm$ 0.05	0
ngc6397id018000168jd2456870p5914f000	265.1243723	-53.6489636	6354 $\pm$ 16	4.051	-2.34 $\pm$ 0.06	0
ngc6397id000007034jd2456866p5095f000	265.1556091308594	-53.67628860473633	5892 $\pm$ 18	3.74	-2.38 $\pm$ 0.05	0
ngc6397id021000114jd2456868p5944f000	265.2451969	-53.6825555	6369 $\pm$ 16	4.04	-2.17 $\pm$ 0.05	0
ngc6397id015000079jd2456871p6454f000	265.2123519	-53.6426774	6340 $\pm$ 15	4.023	-2.26 $\pm$ 0.05	0
ngc6397id000011371jd2456866p4985f000	265.1605834960938	-53.67325210571289	6034 $\pm$ 17	3.793	-2.34 $\pm$ 0.05	0
ngc6397id011000486jd2456871p5762f000	265.1216041	-53.6941512	6357 $\pm$ 15	4.035	-2.15 $\pm$ 0.05	0
ngc6397id000000083jd2456871p6250f000	265.1748783	-53.7054431	6308 $\pm$ 16	3.957	-2.41 $\pm$ 0.06	0
ngc6397id000015979jd2456870p5705f000	265.172329	-53.6397683	6318 $\pm$ 16	4.018	-2.18 $\pm$ 0.05	0
ngc6397id000005018jd2456866p5198f000	265.1854858398438	-53.68285751342773	5938 $\pm$ 18	3.608	-2.17 $\pm$ 0.04	0
ngc6397id000001030jd2456866p5198f000	265.1968383789062	-53.68882751464844	5805 $\pm$ 20	3.635	-2.12 $\pm$ 0.04	0
ngc6397id000009739jd2456866p5029f000	265.1864318847656	-53.66500091552734	5650 $\pm$ 21	3.497	-2.03 $\pm$ 0.03	0
ngc6397id011000076jd2456871p5762f000	265.1217624	-53.6918994	6334 $\pm$ 16	4.031	-2.17 $\pm$ 0.05	0
ngc6397id000000918jd2456866p5198f000	265.2011108398438	-53.69012451171875	5940 $\pm$ 18	3.719	-2.29 $\pm$ 0.05	0
ngc6397id020000048jd2456870p6068f000	265.1135472	-53.6817054	6224 $\pm$ 16	3.905	-2.22 $\pm$ 0.05	0
ngc6397id015000015jd2456871p6454f001	265.2074311	-53.641613	6328 $\pm$ 16	4.066	-2.35 $\pm$ 0.06	1
ngc6397id000006080jd2456866p4985f000	265.1720581054688	-53.67610549926758	6199 $\pm$ 16	3.859	-2.33 $\pm$ 0.06	0
ngc6397id000006113jd2456866p4985f000	265.1710510253906	-53.68011093139648	6116 $\pm$ 17	3.834	-2.44 $\pm$ 0.06	0
ngc6397id000007840jd2456865p6413f000	265.1352233886719	-53.67514801025391	5900 $\pm$ 19	3.745	-2.3 $\pm$ 0.04	0
ngc6397id000009022jd2456866p5029f000	265.2011108398438	-53.67101287841797	6097 $\pm$ 18	3.977	-1.98 $\pm$ 0.04	0
ngc6397id016000070jd2456870p5705f000	265.1745583	-53.6366758	6372 $\pm$ 16	4.062	-2.3 $\pm$ 0.06	0
ngc6397id000000742jd2456871p6333f000	265.2095633	-53.693212	6178 $\pm$ 17	3.873	-2.16 $\pm$ 0.05	0
ngc6397id000011386jd2456865p6115f000	265.1609054	-53.6684053	5903 $\pm$ 19	3.638	-1.97 $\pm$ 0.04	0
ngc6397id024000133jd2456868p6342f000	265.1872635	-53.6229968	6388 $\pm$ 16	4.065	-2.3 $\pm$ 0.06	0
ngc6397id011000340jd2456871p5762f000	265.1254165	-53.689967	6102 $\pm$ 17	3.801	-2.1 $\pm$ 0.04	0
ngc6397id000001201jd2456866p5198f000	265.1915588378906	-53.68984985351562	6139 $\pm$ 17	3.869	-2.18 $\pm$ 0.05	0
ngc6397id000013275jd2456871p6454f000	265.2028823	-53.648764	6266 $\pm$ 17	4.038	-2.18 $\pm$ 0.05	0
ngc6397id000007034jd2456865p5970f000	265.1556056	-53.6762886	5793 $\pm$ 20	3.74	-2.13 $\pm$ 0.04	0
ngc6397id000001669jd2456866p5198f000	265.1793823242188	-53.68790054321289	5918 $\pm$ 18	3.677	-2.24 $\pm$ 0.05	0
ngc6397id000015994jd2456870p5705f000	265.1701801	-53.6457249	6260 $\pm$ 17	4.013	-2.17 $\pm$ 0.05	0
ngc6397id000006139jd2456866p5198f000	265.1704711914062	-53.68663787841797	5423 $\pm$ 24	2.717	-2.16 $\pm$ 0.04	0
ngc6397id000005668jd2456865p5826f000	265.1763569	-53.6781403	5795 $\pm$ 20	3.594	-2.17 $\pm$ 0.04	0
ngc6397id023000151jd2456868p6099f001	265.2336861	-53.6571147	6364 $\pm$ 16	4.072	-2.31 $\pm$ 0.06	1
ngc6397id011000063jd2456871p5762f000	265.1312369	-53.6935759	6369 $\pm$ 16	4.061	-2.43 $\pm$ 0.07	0
ngc6397id012000104jd2456871p6149f000	265.1435738	-53.7140402	6280 $\pm$ 16	3.92	-2.34 $\pm$ 0.06	0
ngc6397id000010152jd2456866p4985f000	265.1797485351562	-53.67165374755859	5805 $\pm$ 20	3.622	-2.2 $\pm$ 0.04	0
ngc6397id000000918jd2456865p6043f000	265.2011012	-53.6901261	5916 $\pm$ 19	3.719	-2.13 $\pm$ 0.04	0
ngc6397id000009910jd2456865p5898f000	265.1837453	-53.6627338	5699 $\pm$ 20	3.611	-2.02 $\pm$ 0.04	0
ngc6397id000015194jd2456866p5251f000	265.1442565917969	-53.65960693359375	5561 $\pm$ 22	3.264	-2.14 $\pm$ 0.04	0
ngc6397id018000198jd2456870p5914f001	265.1144935	-53.6559899	6379 $\pm$ 16	4.101	-2.32 $\pm$ 0.06	1
ngc6397id000005235jd2456866p5198f000	265.1819152832031	-53.68677520751953	6042 $\pm$ 18	3.759	-2.23 $\pm$ 0.05	0
ngc6397id000005148jd2456866p4985f000	265.1836547851562	-53.67407989501953	6165 $\pm$ 17	3.851	-2.39 $\pm$ 0.06	0
ngc6397id021000133jd2456868p5944f000	265.2568175	-53.6787715	6391 $\pm$ 16	4.044	-2.28 $\pm$ 0.06	0
ngc6397id012000057jd2456871p6149f000	265.1508693	-53.7214236	6386 $\pm$ 16	3.986	-2.47 $\pm$ 0.07	0
ngc6397id016000164jd2456870p5705f000	265.1619683	-53.6406101	6412 $\pm$ 16	4.024	-2.15 $\pm$ 0.05	0
ngc6397id023000172jd2456868p6099f000	265.2241449	-53.6640333	6394 $\pm$ 16	4.104	-2.46 $\pm$ 0.07	0
ngc6397id024000157jd2456868p6342f000	265.1850925	-53.6347335	5557 $\pm$ 25	3.301	-2.06 $\pm$ 0.04	0
ngc6397id000014338jd2456865p6268f000	265.1714782714844	-53.65228271484375	6617 $\pm$ 16	3.63	-2.43 $\pm$ 0.07	0
ngc6397id000004971jd2456866p4985f000	265.1866455078125	-53.67644119262695	6233 $\pm$ 17	3.875	-2.24 $\pm$ 0.05	0
ngc6397id000003352jd2456868p6022f000	265.2301517	-53.6774572	6361 $\pm$ 17	4.055	-2.29 $\pm$ 0.06	0
ngc6397id000006691jd2456866p5095f000	265.1621398925781	-53.68344116210938	5803 $\pm$ 20	3.66	-2.15 $\pm$ 0.04	0
ngc6397id000010575jd2456866p4985f001	265.1744689941406	-53.66522216796875	6281 $\pm$ 16	4.059	-2.38 $\pm$ 0.06	1
ngc6397id012000201jd2456871p6149f000	265.1420738	-53.7134007	5726 $\pm$ 20	3.503	-2.07 $\pm$ 0.04	0
ngc6397id000013827jd2456865p6268f000	265.1847229003906	-53.6497688293457	6012 $\pm$ 18	3.767	-2.31 $\pm$ 0.05	0
ngc6397id000006295jd2456866p4985f000	265.1688537597656	-53.67665481567383	6357 $\pm$ 16	3.98	-2.4 $\pm$ 0.07	0
ngc6397id000010937jd2456866p4985f000	265.1689758300781	-53.66791152954102	6284 $\pm$ 16	3.935	-2.44 $\pm$ 0.06	0
ngc6397id000005018jd2456865p6043f000	265.1854873	-53.6828567	5826 $\pm$ 20	3.608	-2.08 $\pm$ 0.04	0
ngc6397id000006250jd2456866p4985f000	265.1695861816406	-53.67784118652344	6235 $\pm$ 17	3.935	-2.54 $\pm$ 0.07	0
ngc6397id000014860jd2456870p5781f000	265.1559936	-53.6505539	6337 $\pm$ 16	4.077	-2.42 $\pm$ 0.06	0
ngc6397id000001669jd2456865p6043f000	265.1793773	-53.6879014	5863 $\pm$ 19	3.677	-2.23 $\pm$ 0.04	0
ngc6397id000004033jd2456865p6209f000	265.2079162597656	-53.6829719543457	5943 $\pm$ 19	3.733	-2.29 $\pm$ 0.05	0
ngc6397id000001168jd2456871p6333f000	265.1923546	-53.6968396	6221 $\pm$ 17	3.868	-2.3 $\pm$ 0.06	0
ngc6397id000001030jd2456865p6043f000	265.1968493	-53.6888269	5811 $\pm$ 20	3.635	-2.13 $\pm$ 0.04	0
ngc6397id000015659jd2456871p6454f000	265.1920683	-53.6397134	6314 $\pm$ 16	4.04	-2.22 $\pm$ 0.06	0
ngc6397id000010869jd2456865p6115f000	265.1701313	-53.6634017	5681 $\pm$ 23	3.623	-1.9 $\pm$ 0.04	0
ngc6397id018000148jd2456870p5914f000	265.1310857	-53.6516254	6339 $\pm$ 17	4.086	-2.18 $\pm$ 0.06	0
ngc6397id000012971jd2456870p5991f000	265.1134922	-53.6667466	6340 $\pm$ 16	4.032	-2.34 $\pm$ 0.06	0
ngc6397id000009636jd2456866p5029f000	265.1883239746094	-53.66896438598633	6040 $\pm$ 18	3.753	-2.21 $\pm$ 0.05	0
ngc6397id015000079jd2456868p6177f000	265.2123519	-53.6426774	6290 $\pm$ 17	4.023	-2.18 $\pm$ 0.05	0
ngc6397id000002427jd2456865p6341f000	265.1593627929688	-53.70015335083008	5777 $\pm$ 21	3.614	-2.21 $\pm$ 0.04	0
ngc6397id000009910jd2456866p5029f000	265.1837463378906	-53.66273498535156	5754 $\pm$ 21	3.611	-2.18 $\pm$ 0.04	0
ngc6397id000005882jd2456865p5826f000	265.174262	-53.681493	5842 $\pm$ 20	3.639	-2.01 $\pm$ 0.04	0
ngc6397id000008983jd2456865p5898f000	265.2022363	-53.66443	5773 $\pm$ 21	3.654	-2.13 $\pm$ 0.04	0
ngc6397id000000771jd2456865p6209f000	265.2084655761719	-53.68861770629883	5930 $\pm$ 19	3.71	-2.29 $\pm$ 0.05	0
ngc6397id000011615jd2456866p5095f000	265.1554260253906	-53.67295074462891	5906 $\pm$ 19	3.709	-2.2 $\pm$ 0.04	0
ngc6397id000004740jd2456866p5198f000	265.1905517578125	-53.68269729614258	5781 $\pm$ 20	3.572	-2.16 $\pm$ 0.04	0
ngc6397id000016086jd2456870p5781f000	265.1586039	-53.6449575	6328 $\pm$ 17	4.083	-2.41 $\pm$ 0.06	0
ngc6397id022000224jd2456868p6022f000	265.2344296	-53.664508	6352 $\pm$ 17	4.092	-2.23 $\pm$ 0.06	0
ngc6397id000010284jd2456866p4985f000	265.1776123046875	-53.67039489746094	6197 $\pm$ 17	3.864	-2.26 $\pm$ 0.05	0
ngc6397id013000501jd2456871p6250f000	265.1823886	-53.7079607	6336 $\pm$ 16	4.035	-2.43 $\pm$ 0.06	0
ngc6397id022000019jd2456868p6022f000	265.2434763	-53.6717275	6402 $\pm$ 17	4.122	-2.19 $\pm$ 0.06	0
ngc6397id020000038jd2456870p6068f000	265.1100419	-53.6855407	6336 $\pm$ 17	4.034	-2.27 $\pm$ 0.06	0
ngc6397id000002745jd2456865p6341f000	265.1510620117188	-53.69744110107422	5999 $\pm$ 19	3.737	-2.17 $\pm$ 0.05	0
ngc6397id000001602jd2456865p6043f000	265.1811511	-53.6908444	5813 $\pm$ 20	3.656	-2.21 $\pm$ 0.04	0
ngc6397id013000026jd2456871p6250f001	265.1756202	-53.7160227	6366 $\pm$ 17	4.005	-2.25 $\pm$ 0.06	1
ngc6397id000008983jd2456866p5029f000	265.2022399902344	-53.6644287109375	5804 $\pm$ 21	3.654	-2.21 $\pm$ 0.04	0
ngc6397id000014107jd2456865p6268f000	265.1773986816406	-53.65770721435547	5928 $\pm$ 19	3.75	-2.38 $\pm$ 0.05	0
ngc6397id000011361jd2456865p6115f000	265.1611548	-53.6628822	5714 $\pm$ 21	3.554	-2.23 $\pm$ 0.04	0
ngc6397id000010737jd2456866p5251f000	265.1716613769531	-53.66042327880859	5608 $\pm$ 22	3.316	-2.01 $\pm$ 0.04	0
ngc6397id017000172jd2456870p5781f000	265.1469936	-53.6375892	5591 $\pm$ 23	3.232	-2.14 $\pm$ 0.04	0
ngc6397id000012916jd2456870p5991f000	265.1154821	-53.6648656	6378 $\pm$ 17	4.145	-2.22 $\pm$ 0.06	0
ngc6397id000007682jd2456871p5762f000	265.1387629	-53.6853324	6416 $\pm$ 17	4.061	-2.37 $\pm$ 0.07	0
ngc6397id022000168jd2456868p6022f000	265.2473446	-53.6727419	6400 $\pm$ 17	4.091	-2.22 $\pm$ 0.06	0
ngc6397id000005092jd2456866p5198f000	265.1843872070312	-53.68307495117188	5920 $\pm$ 21	3.661	-2.25 $\pm$ 0.05	0
ngc6397id000011631jd2456865p6115f000	265.1557256	-53.6649197	5993 $\pm$ 19	3.746	-2.29 $\pm$ 0.05	0
ngc6397id017000261jd2456870p5781f000	265.146127	-53.6404816	6350 $\pm$ 17	4.116	-2.24 $\pm$ 0.06	0
ngc6397id000012481jd2456865p6413f000	265.1318054199219	-53.66507339477539	5669 $\pm$ 22	3.531	-2.13 $\pm$ 0.04	0
ngc6397id000004795jd2456866p5198f000	265.1897277832031	-53.68637084960938	6063 $\pm$ 18	3.782	-2.31 $\pm$ 0.05	0
ngc6397id000011887jd2456865p6115f000	265.1499639	-53.6643211	6039 $\pm$ 18	3.77	-2.13 $\pm$ 0.05	0
ngc6397id015000102jd2456871p6454f000	265.204025	-53.6389922	6433 $\pm$ 17	4.119	-2.47 $\pm$ 0.07	0
ngc6397id011000217jd2456871p5762f000	265.1242546	-53.6857537	6403 $\pm$ 16	4.07	-2.2 $\pm$ 0.06	0
ngc6397id000003577jd2456865p6209f000	265.2210388183594	-53.68464660644531	5899 $\pm$ 20	3.665	-2.23 $\pm$ 0.05	0
ngc6397id015000319jd2456868p6342f000	265.2011337	-53.6356396	6396 $\pm$ 17	4.15	-2.27 $\pm$ 0.07	0
ngc6397id000015047jd2456870p5781f000	265.1504952	-53.6501747	6374 $\pm$ 17	4.083	-2.2 $\pm$ 0.06	0
ngc6397id019000244jd2456870p5991f000	265.1009681	-53.6621553	6424 $\pm$ 16	4.097	-2.24 $\pm$ 0.06	0
ngc6397id000005235jd2456865p6043f000	265.1819244	-53.6867769	5922 $\pm$ 19	3.759	-2.15 $\pm$ 0.04	0
ngc6397id000006168jd2456866p4985f000	265.1706848144531	-53.67676544189453	6147 $\pm$ 18	3.838	-2.38 $\pm$ 0.06	0
ngc6397id000016011jd2456870p5705f000	265.1682989	-53.6453334	6368 $\pm$ 17	4.113	-2.39 $\pm$ 0.07	0
ngc6397id000002158jd2456865p6341f000	265.1663818359375	-53.69870376586914	6006 $\pm$ 19	3.741	-2.43 $\pm$ 0.06	0
ngc6397id000002209jd2456865p6341f000	265.1654663085938	-53.69626617431641	5863 $\pm$ 20	3.682	-2.18 $\pm$ 0.04	0
ngc6397id013000099jd2456871p6250f000	265.1820602	-53.7071628	6351 $\pm$ 17	4.023	-2.13 $\pm$ 0.05	0
ngc6397id022000017jd2456868p6022f000	265.2345557	-53.6720987	6353 $\pm$ 17	4.083	-2.19 $\pm$ 0.06	0
ngc6397id018000215jd2456870p5914f000	265.1229442	-53.6472663	6391 $\pm$ 17	4.15	-2.23 $\pm$ 0.06	0
ngc6397id000004649jd2456866p5198f000	265.1921997070312	-53.67790222167969	6035 $\pm$ 19	3.772	-2.37 $\pm$ 0.05	0
ngc6397id000008448jd2456868p6099f000	265.2167847	-53.6646442	6315 $\pm$ 18	4.147	-2.31 $\pm$ 0.06	0
ngc6397id000006904jd2456865p5970f000	265.1581397	-53.6782037	6029 $\pm$ 19	3.794	-2.26 $\pm$ 0.05	0
ngc6397id000005016jd2456866p5198f000	265.185546875	-53.68487548828125	6139 $\pm$ 18	3.823	-2.22 $\pm$ 0.05	0
ngc6397id000004950jd2456866p4985f000	265.1871643066406	-53.6738166809082	6325 $\pm$ 17	4.021	-2.51 $\pm$ 0.07	0
ngc6397id000011391jd2456866p5251f000	265.16064453125	-53.666259765625	5554 $\pm$ 23	3.26	-2.09 $\pm$ 0.04	0
ngc6397id000004795jd2456865p6043f000	265.1897149	-53.686372	6021 $\pm$ 19	3.782	-2.32 $\pm$ 0.06	0
ngc6397id022000120jd2456868p6022f000	265.2486172	-53.6746875	6398 $\pm$ 17	4.065	-2.31 $\pm$ 0.06	0
ngc6397id013000076jd2456871p6250f000	265.1891351	-53.706685	6413 $\pm$ 17	4.019	-2.37 $\pm$ 0.07	0
ngc6397id000014842jd2456870p5781f000	265.1566914	-53.649829	6360 $\pm$ 17	4.075	-2.15 $\pm$ 0.06	0
ngc6397id000004896jd2456866p4985f000	265.1881103515625	-53.67694854736328	6317 $\pm$ 18	3.954	-2.5 $\pm$ 0.07	0
ngc6397id000014917jd2456870p5781f000	265.1546208	-53.6500983	6419 $\pm$ 17	4.084	-2.16 $\pm$ 0.06	0
ngc6397id000015280jd2456870p5914f000	265.1403165	-53.6573493	6376 $\pm$ 17	4.121	-2.52 $\pm$ 0.07	0
ngc6397id000004747jd2456865p6043f000	265.190723	-53.6809744	6058 $\pm$ 19	3.802	-2.24 $\pm$ 0.05	0
ngc6397id000003855jd2456865p6209f000	265.212890625	-53.67908477783203	5948 $\pm$ 20	3.727	-2.34 $\pm$ 0.05	0
ngc6397id000005994jd2456866p4985f001	265.1729736328125	-53.67501449584961	6360 $\pm$ 17	4.077	-2.55 $\pm$ 0.07	1
ngc6397id013000047jd2456871p6250f000	265.1877316	-53.7119675	6330 $\pm$ 17	3.96	-2.17 $\pm$ 0.05	0
ngc6397id000014429jd2456865p6115f000	265.1682896	-53.6550366	6455 $\pm$ 16	3.788	-2.12 $\pm$ 0.05	0
ngc6397id000004223jd2456865p6209f000	265.2024536132812	-53.68301773071289	5972 $\pm$ 20	3.744	-2.29 $\pm$ 0.05	0
ngc6397id000009142jd2456865p5898f000	265.1987672	-53.6720196	6861 $\pm$ 16	3.974	-2.13 $\pm$ 0.06	0
ngc6397id000001938jd2456865p6341f000	265.1726989746094	-53.69627380371094	5986 $\pm$ 20	3.73	-2.47 $\pm$ 0.06	0
ngc6397id000015990jd2456870p5705f000	265.1708678	-53.6433845	6418 $\pm$ 17	4.145	-2.26 $\pm$ 0.06	0
ngc6397id000008476jd2456868p6099f000	265.2164832	-53.6639875	6259 $\pm$ 18	3.938	-2.31 $\pm$ 0.06	0
ngc6397id017000106jd2456870p5781f000	265.1375867	-53.6443849	6404 $\pm$ 17	4.131	-2.24 $\pm$ 0.06	0
ngc6397id000006904jd2456866p5095f000	265.1581420898438	-53.67820358276367	6047 $\pm$ 18	3.794	-2.19 $\pm$ 0.05	0
ngc6397id000006758jd2456866p5095f000	265.1610412597656	-53.68284225463867	6124 $\pm$ 18	4.016	-2.09 $\pm$ 0.04	0
ngc6397id000009306jd2456866p5029f000	265.1954345703125	-53.66357421875	6071 $\pm$ 19	3.809	-2.2 $\pm$ 0.05	0
ngc6397id014000020jd2456871p6333f000	265.2015387	-53.6999701	6314 $\pm$ 17	3.998	-2.4 $\pm$ 0.07	0
ngc6397id000005747jd2456866p4985f000	265.1757507324219	-53.67783737182617	5912 $\pm$ 20	3.646	-2.2 $\pm$ 0.05	0
ngc6397id024000034jd2456868p6342f000	265.2006381	-53.6228144	6344 $\pm$ 18	4.166	-2.22 $\pm$ 0.06	0
ngc6397id013000055jd2456871p6250f000	265.1674668	-53.7104644	6327 $\pm$ 17	4.039	-2.39 $\pm$ 0.06	0
ngc6397id000000775jd2456871p6333f001	265.2078142	-53.6947524	6380 $\pm$ 17	4.095	-2.19 $\pm$ 0.06	1
ngc6397id000002493jd2456865p6341f000	265.1576843261719	-53.70096206665039	5725 $\pm$ 22	3.48	-2.12 $\pm$ 0.04	0
ngc6397id000001542jd2456866p5198f000	265.1827087402344	-53.69476318359375	6152 $\pm$ 18	3.819	-2.48 $\pm$ 0.06	0
ngc6397id017000155jd2456870p5781f000	265.1381696	-53.649604	6425 $\pm$ 17	4.145	-2.29 $\pm$ 0.06	0
ngc6397id017000019jd2456870p5781f000	265.1449214	-53.6445387	6441 $\pm$ 17	4.162	-2.06 $\pm$ 0.06	0
ngc6397id000011435jd2456866p4985f000	265.1598510742188	-53.67007064819336	6172 $\pm$ 18	3.852	-2.36 $\pm$ 0.06	0
ngc6397id015000007jd2456871p6454f000	265.2020911	-53.6448785	6389 $\pm$ 18	4.172	-2.13 $\pm$ 0.06	0
ngc6397id000005744jd2456866p4985f000	265.1758728027344	-53.67832183837891	6320 $\pm$ 17	3.981	-2.37 $\pm$ 0.07	0
ngc6397id023000210jd2456868p6099f000	265.2132709	-53.6574185	6391 $\pm$ 17	4.131	-2.49 $\pm$ 0.07	0
ngc6397id000009142jd2456866p5029f000	265.1987609863281	-53.67201995849609	6916 $\pm$ 16	3.974	-2.41 $\pm$ 0.08	0
ngc6397id021000098jd2456868p5944f000	265.2625015	-53.6845743	6415 $\pm$ 17	4.17	-2.3 $\pm$ 0.06	0
ngc6397id018000166jd2456870p5914f000	265.1198486	-53.6491251	6446 $\pm$ 17	4.183	-2.18 $\pm$ 0.06	0
ngc6397id000001602jd2456866p5198f000	265.18115234375	-53.69084548950195	5885 $\pm$ 21	3.656	-2.12 $\pm$ 0.04	0
ngc6397id024000035jd2456868p6342f000	265.1964313	-53.6219676	6421 $\pm$ 18	4.168	-2.17 $\pm$ 0.06	0
ngc6397id024000164jd2456868p6342f000	265.204711	-53.627163	6391 $\pm$ 18	4.159	-2.32 $\pm$ 0.07	0
ngc6397id000009035jd2456866p5029f001	265.2013854980469	-53.66423416137695	6270 $\pm$ 17	4.002	-2.25 $\pm$ 0.06	1
ngc6397id013000038jd2456871p6250f000	265.1821412	-53.7135442	6437 $\pm$ 17	4.076	-2.42 $\pm$ 0.07	0
ngc6397id000008571jd2456865p5898f000	265.2135164	-53.6692368	5933 $\pm$ 20	3.703	-2.14 $\pm$ 0.05	0
ngc6397id000014245jd2456865p6268f000	265.1735534667969	-53.65583419799805	6053 $\pm$ 19	3.778	-2.25 $\pm$ 0.05	0
ngc6397id000004040jd2456865p6209f000	265.2077331542969	-53.68012619018555	6090 $\pm$ 19	3.806	-2.4 $\pm$ 0.06	0
ngc6397id000011185jd2456866p4985f001	265.1645202636719	-53.6731071472168	6230 $\pm$ 18	3.941	-2.38 $\pm$ 0.06	1
ngc6397id000005939jd2456866p4985f000	265.1736450195312	-53.67729568481445	6010 $\pm$ 20	3.761	-2.27 $\pm$ 0.05	0
ngc6397id023000132jd2456868p6099f000	265.2254924	-53.6505514	6413 $\pm$ 17	4.131	-2.32 $\pm$ 0.07	0
ngc6397id000011801jd2456865p6115f000	265.1523601	-53.6601122	6187 $\pm$ 19	3.841	-2.25 $\pm$ 0.06	0
ngc6397id000006606jd2456866p5095f000	265.1634826660156	-53.68168640136719	6201 $\pm$ 18	3.907	-2.44 $\pm$ 0.06	0
ngc6397id013000024jd2456871p6250f000	265.1830148	-53.716473	6365 $\pm$ 17	4.084	-2.25 $\pm$ 0.06	0
ngc6397id000010847jd2456866p4985f000	265.1700439453125	-53.66899108886719	6281 $\pm$ 18	3.944	-2.54 $\pm$ 0.07	0
ngc6397id000008571jd2456866p5029f000	265.2135314941406	-53.66923522949219	5934 $\pm$ 20	3.703	-2.26 $\pm$ 0.05	0
ngc6397id000011419jd2456865p6115f000	265.1601971	-53.6651835	6039 $\pm$ 19	3.791	-2.21 $\pm$ 0.05	0
ngc6397id000012160jd2456865p6413f000	265.142822265625	-53.66453552246094	6166 $\pm$ 18	3.845	-2.25 $\pm$ 0.05	0
ngc6397id000005201jd2456866p5198f001	265.1824645996094	-53.68162155151367	5959 $\pm$ 21	3.747	-2.34 $\pm$ 0.06	1
ngc6397id019000179jd2456870p5991f000	265.0858364	-53.6588805	6362 $\pm$ 17	4.134	-2.28 $\pm$ 0.06	0
ngc6397id000003109jd2456871p5762f000	265.136785	-53.690044	6382 $\pm$ 18	4.088	-2.22 $\pm$ 0.06	0
ngc6397id000005486jd2456866p4985f001	265.1788635253906	-53.67666244506836	6304 $\pm$ 18	4.168	-2.32 $\pm$ 0.06	1
ngc6397id000009548jd2456866p5029f000	265.1900634765625	-53.66621780395508	6143 $\pm$ 19	3.862	-2.31 $\pm$ 0.06	0
ngc6397id000009548jd2456865p5898f000	265.1900521	-53.6662176	6135 $\pm$ 22	3.862	-2.22 $\pm$ 0.05	0
ngc6397id000014699jd2456870p5781f000	265.1612953	-53.6504041	6439 $\pm$ 18	4.154	-2.39 $\pm$ 0.07	0
ngc6397id000015194jd2456865p6413f000	265.1442565917969	-53.65960693359375	5603 $\pm$ 24	3.264	-2.17 $\pm$ 0.04	0
ngc6397id022000200jd2456868p6022f000	265.2412782	-53.6677634	6350 $\pm$ 18	4.065	-2.22 $\pm$ 0.06	0
ngc6397id000007885jd2456871p5762f000	265.1332823	-53.6864405	6422 $\pm$ 18	4.162	-2.35 $\pm$ 0.07	0
ngc6397id000008172jd2456870p6068f000	265.1207541	-53.6772718	6349 $\pm$ 18	4.085	-2.17 $\pm$ 0.06	0
ngc6397id000007355jd2456866p5095f000	265.1471557617188	-53.68001556396484	6175 $\pm$ 19	3.893	-2.52 $\pm$ 0.06	0
ngc6397id000009306jd2456865p5898f000	265.1954324	-53.6635751	6009 $\pm$ 21	3.809	-2.07 $\pm$ 0.04	0
ngc6397id000007597jd2456865p6413f001	265.1416320800781	-53.67643737792969	5995 $\pm$ 19	3.687	-2.24 $\pm$ 0.05	1
ngc6397id015000064jd2456871p6454f000	265.2242996	-53.6445993	6267 $\pm$ 18	4.008	-2.34 $\pm$ 0.07	0
ngc6397id000012692jd2456870p5914f000	265.124599	-53.6620881	6372 $\pm$ 18	4.15	-2.43 $\pm$ 0.07	0
ngc6397id000004967jd2456866p4985f000	265.1863708496094	-53.67916870117188	6166 $\pm$ 18	3.849	-2.22 $\pm$ 0.05	0
ngc6397id000004747jd2456866p5198f000	265.1907348632812	-53.68097305297852	6122 $\pm$ 19	3.802	-2.32 $\pm$ 0.06	0
ngc6397id000000163jd2456865p6341f000	265.1690673828125	-53.70239639282227	6037 $\pm$ 20	3.804	-2.59 $\pm$ 0.06	0
ngc6397id000015466jd2456870p5914f000	265.1299412	-53.6532722	6349 $\pm$ 18	4.133	-2.32 $\pm$ 0.07	0
ngc6397id000003593jd2456865p6209f000	265.2203369140625	-53.68288040161133	6060 $\pm$ 20	3.789	-2.35 $\pm$ 0.06	0
ngc6397id000009636jd2456865p5898f000	265.1883241	-53.6689641	6049 $\pm$ 19	3.753	-2.13 $\pm$ 0.05	0
ngc6397id023000054jd2456868p6099f000	265.226678	-53.6618663	6313 $\pm$ 18	4.157	-2.04 $\pm$ 0.05	0
ngc6397id000000727jd2456865p6209f000	265.2108459472656	-53.68794631958008	6166 $\pm$ 19	3.841	-2.44 $\pm$ 0.07	0
ngc6397id000004503jd2456866p5198f000	265.1954040527344	-53.68112564086914	6127 $\pm$ 18	3.804	-2.51 $\pm$ 0.06	0
ngc6397id000013275jd2456868p6177f000	265.2028823	-53.648764	6313 $\pm$ 19	4.038	-2.2 $\pm$ 0.06	0
ngc6397id000010047jd2456866p4985f000	265.1814880371094	-53.67027282714844	6108 $\pm$ 19	3.831	-2.35 $\pm$ 0.06	0
ngc6397id011000201jd2456871p5762f000	265.1148852	-53.6872944	6319 $\pm$ 18	4.156	-2.42 $\pm$ 0.07	0
ngc6397id019000090jd2456870p5991f000	265.0990133	-53.6639695	6378 $\pm$ 18	4.174	-2.26 $\pm$ 0.06	0
ngc6397id000013728jd2456865p6268f000	265.1876525878906	-53.65598297119141	6068 $\pm$ 20	3.81	-2.46 $\pm$ 0.06	0
ngc6397id023000068jd2456868p6099f000	265.2312925	-53.6603416	6358 $\pm$ 18	4.161	-2.12 $\pm$ 0.05	0
ngc6397id019000135jd2456870p5991f000	265.0870208	-53.6582302	6352 $\pm$ 18	4.123	-2.3 $\pm$ 0.06	0
ngc6397id024000160jd2456868p6342f000	265.1856937	-53.6317695	6404 $\pm$ 18	4.175	-2.46 $\pm$ 0.07	0
ngc6397id000005092jd2456865p6043f000	265.1843894	-53.6830736	5858 $\pm$ 22	3.661	-2.18 $\pm$ 0.05	0
ngc6397id000011616jd2456866p5095f000	265.1552124023438	-53.67274475097656	6082 $\pm$ 19	3.811	-2.42 $\pm$ 0.06	0
ngc6397id000010171jd2456866p4985f000	265.1797180175781	-53.66818618774414	6185 $\pm$ 19	3.78	-2.39 $\pm$ 0.07	0
ngc6397id000006727jd2456866p5095f000	265.1612548828125	-53.68121719360352	6252 $\pm$ 18	3.96	-2.41 $\pm$ 0.07	0
ngc6397id000005201jd2456865p6043f001	265.1824576	-53.681623	5996 $\pm$ 21	3.747	-2.06 $\pm$ 0.05	1
ngc6397id011000016jd2456871p5762f000	265.1306353	-53.6900499	6414 $\pm$ 18	4.111	-2.18 $\pm$ 0.06	0
ngc6397id000005863jd2456866p4985f000	265.1748962402344	-53.67451477050781	6189 $\pm$ 19	3.861	-2.37 $\pm$ 0.06	0
ngc6397id017000661jd2456870p5781f000	265.1463667	-53.6410824	6389 $\pm$ 18	4.18	-2.31 $\pm$ 0.07	0
ngc6397id000008855jd2456865p5898f000	265.205837	-53.6654014	6127 $\pm$ 20	3.886	-2.05 $\pm$ 0.05	0
ngc6397id000001201jd2456865p6043f000	265.1915674	-53.6898515	6165 $\pm$ 20	3.869	-2.25 $\pm$ 0.06	0
ngc6397id000007067jd2456866p5095f000	265.1541442871094	-53.68474578857422	6309 $\pm$ 18	3.969	-2.28 $\pm$ 0.07	0
ngc6397id000006758jd2456865p5970f000	265.161036	-53.682844	6167 $\pm$ 21	4.016	-2.08 $\pm$ 0.06	0
ngc6397id000006210jd2456866p4985f000	265.1700439453125	-53.67806625366211	6377 $\pm$ 18	4.055	-2.48 $\pm$ 0.07	0
ngc6397id000011174jd2456866p5251f000	265.1651611328125	-53.66334533691406	5621 $\pm$ 24	3.337	-2.11 $\pm$ 0.04	0
ngc6397id000004731jd2456866p5198f000	265.1907043457031	-53.68697357177734	6242 $\pm$ 19	3.926	-2.43 $\pm$ 0.07	0
ngc6397id000004620jd2456865p6043f000	265.1929374	-53.6827767	6263 $\pm$ 19	3.877	-2.31 $\pm$ 0.06	0
ngc6397id000004649jd2456865p6043f000	265.1921876	-53.6779018	5994 $\pm$ 20	3.772	-2.31 $\pm$ 0.06	0
ngc6397id000012627jd2456870p5914f000	265.1267258	-53.6619852	6367 $\pm$ 19	4.173	-2.22 $\pm$ 0.07	0
ngc6397id000007133jd2456866p5095f000	265.1524658203125	-53.68532180786133	6178 $\pm$ 19	3.824	-2.31 $\pm$ 0.06	0
ngc6397id021000186jd2456868p5944f000	265.2641405	-53.6875044	6424 $\pm$ 18	4.192	-2.24 $\pm$ 0.06	0
ngc6397id000014319jd2456865p6268f000	265.1719970703125	-53.65595245361328	5932 $\pm$ 21	3.705	-2.21 $\pm$ 0.05	0
ngc6397id000011480jd2456865p6115f000	265.1589271	-53.6629588	6236 $\pm$ 18	3.932	-2.41 $\pm$ 0.07	0
ngc6397id000013071jd2456870p5991f000	265.1080959	-53.6634246	6514 $\pm$ 19	4.185	-2.27 $\pm$ 0.07	0
ngc6397id019000081jd2456870p5991f000	265.0966804	-53.6653267	6375 $\pm$ 18	4.182	-2.46 $\pm$ 0.07	0
ngc6397id012000129jd2456871p6149f000	265.1734024	-53.7212427	6368 $\pm$ 18	4.109	-2.29 $\pm$ 0.07	0
ngc6397id021000154jd2456868p5944f000	265.23893	-53.6892769	6434 $\pm$ 18	4.153	-2.23 $\pm$ 0.07	0
ngc6397id000011264jd2456865p6115f000	265.1630993	-53.6611613	6204 $\pm$ 19	3.908	-2.3 $\pm$ 0.06	0
ngc6397id000009035jd2456865p5898f001	265.2013934	-53.6642331	6277 $\pm$ 18	4.002	-2.09 $\pm$ 0.05	1
ngc6397id000011173jd2456865p6115f000	265.1647866	-53.664002	5958 $\pm$ 21	3.726	-2.18 $\pm$ 0.05	0
ngc6397id015000199jd2456871p6454f000	265.2009614	-53.6426003	6403 $\pm$ 18	4.184	-2.37 $\pm$ 0.07	0
ngc6397id014000111jd2456871p6333f000	265.2200827	-53.7013372	5507 $\pm$ 28	3.056	-1.93 $\pm$ 0.04	0
ngc6397id000008998jd2456866p5029f000	265.2017822265625	-53.67110061645508	6193 $\pm$ 19	4.009	-2.1 $\pm$ 0.05	0
ngc6397id021000155jd2456868p5944f001	265.2425828	-53.6878565	6407 $\pm$ 19	4.101	-2.22 $\pm$ 0.07	1
ngc6397id000012941jd2456870p5991f000	265.1145522	-53.6665498	6417 $\pm$ 18	4.193	-2.32 $\pm$ 0.07	0
ngc6397id000002454jd2456865p6341f001	265.1589660644531	-53.69604873657227	6062 $\pm$ 20	3.746	-2.14 $\pm$ 0.05	1
ngc6397id000007067jd2456865p5970f000	265.1541566	-53.684746	6242 $\pm$ 19	3.969	-2.13 $\pm$ 0.06	0
ngc6397id000006014jd2456866p4985f000	265.1724548339844	-53.681884765625	6364 $\pm$ 18	4.097	-2.47 $\pm$ 0.07	0
ngc6397id019000066jd2456870p5991f000	265.101404	-53.6668817	6439 $\pm$ 18	4.143	-2.3 $\pm$ 0.07	0
ngc6397id000015659jd2456868p6177f000	265.1920683	-53.6397134	6352 $\pm$ 19	4.04	-2.3 $\pm$ 0.07	0
ngc6397id000010052jd2456866p4985f000	265.18115234375	-53.66949462890625	6346 $\pm$ 18	4.017	-2.38 $\pm$ 0.07	0
ngc6397id000011392jd2456865p6115f000	265.1610009	-53.6654479	6117 $\pm$ 21	3.851	-2.23 $\pm$ 0.06	0
ngc6397id000002205jd2456865p6341f000	265.165283203125	-53.69894027709961	6137 $\pm$ 20	3.86	-2.44 $\pm$ 0.07	0
ngc6397id012000066jd2456871p6149f000	265.163137	-53.7202214	6423 $\pm$ 19	4.143	-2.3 $\pm$ 0.07	0
ngc6397id000004620jd2456866p5198f000	265.1929321289062	-53.68277740478516	6221 $\pm$ 19	3.877	-2.15 $\pm$ 0.06	0
ngc6397id000015349jd2456870p5914f000	265.1367812	-53.6580723	6404 $\pm$ 19	4.16	-2.28 $\pm$ 0.07	0
ngc6397id000004503jd2456865p6043f000	265.1954121	-53.6811242	6167 $\pm$ 20	3.804	-2.11 $\pm$ 0.06	0
ngc6397id015000015jd2456868p6177f001	265.2074311	-53.641613	6339 $\pm$ 19	4.066	-2.45 $\pm$ 0.07	1
ngc6397id000011085jd2456866p5251f000	265.1667785644531	-53.66170120239258	5634 $\pm$ 24	3.431	-2.13 $\pm$ 0.05	0
ngc6397id000011615jd2456865p5970f000	265.1554269	-53.6729496	5879 $\pm$ 23	3.709	-2.26 $\pm$ 0.05	0
ngc6397id000002579jd2456865p6341f000	265.1559143066406	-53.69115829467773	5974 $\pm$ 21	3.73	-2.2 $\pm$ 0.05	0
ngc6397id000011745jd2456866p5095f000	265.1531982421875	-53.67306900024414	6160 $\pm$ 19	3.94	-2.35 $\pm$ 0.06	0
ngc6397id020000246jd2456870p6068f000	265.1044551	-53.6811752	6394 $\pm$ 18	4.078	-2.18 $\pm$ 0.06	0
ngc6397id000014319jd2456865p6115f000	265.1719936	-53.6559519	5883 $\pm$ 22	3.705	-2.12 $\pm$ 0.05	0
ngc6397id000005566jd2456865p5826f000	265.1774784	-53.6797036	5712 $\pm$ 25	3.536	-2.08 $\pm$ 0.05	0
ngc6397id019000160jd2456870p5991f000	265.0898689	-53.6668574	6353 $\pm$ 19	4.154	-2.14 $\pm$ 0.06	0
ngc6397id016000259jd2456870p5705f000	265.1733383	-53.6383825	6300 $\pm$ 19	4.095	-2.16 $\pm$ 0.06	0
ngc6397id000004593jd2456866p5198f000	265.1935119628906	-53.67956924438477	6291 $\pm$ 19	3.972	-2.5 $\pm$ 0.07	0
ngc6397id014000005jd2456871p6333f000	265.2088357	-53.7057058	6197 $\pm$ 19	3.92	-2.23 $\pm$ 0.06	0
ngc6397id000000154jd2456871p6250f000	265.1689143	-53.7091574	6002 $\pm$ 21	3.783	-2.27 $\pm$ 0.06	0
ngc6397id000010172jd2456866p4985f000	265.1792602539062	-53.66847610473633	6460 $\pm$ 17	4.075	-2.31 $\pm$ 0.07	0
ngc6397id000006509jd2456866p5095f000	265.165283203125	-53.6801872253418	5975 $\pm$ 22	3.738	-2.34 $\pm$ 0.06	0
ngc6397id013000122jd2456871p6250f000	265.1881717	-53.7137223	6435 $\pm$ 18	4.093	-2.51 $\pm$ 0.08	0
ngc6397id000006632jd2456866p4985f000	265.1634826660156	-53.67392730712891	6354 $\pm$ 18	4.042	-2.61 $\pm$ 0.08	0
ngc6397id000013196jd2456871p6454f000	265.206099	-53.6511063	5751 $\pm$ 23	3.525	-2.04 $\pm$ 0.04	0
ngc6397id018000210jd2456870p5914f000	265.1263386	-53.6498909	6386 $\pm$ 19	4.136	-2.26 $\pm$ 0.07	0
ngc6397id000010477jd2456866p4985f000	265.17529296875	-53.66985702514648	6449 $\pm$ 18	4.116	-2.32 $\pm$ 0.07	0
ngc6397id000000747jd2456865p6209f000	265.2095031738281	-53.6894645690918	6215 $\pm$ 20	3.902	-2.36 $\pm$ 0.07	0
ngc6397id000015610jd2456871p6454f000	265.1951434	-53.645002	6378 $\pm$ 19	4.195	-2.28 $\pm$ 0.07	0
ngc6397id000005848jd2456866p4985f000	265.175048828125	-53.67746734619141	6360 $\pm$ 19	4.048	-2.48 $\pm$ 0.07	0
ngc6397id000015407jd2456870p5914f001	265.1338142	-53.6543328	6418 $\pm$ 19	4.185	-2.22 $\pm$ 0.07	1
ngc6397id000001542jd2456865p6043f000	265.182698	-53.6947646	6161 $\pm$ 20	3.819	-2.29 $\pm$ 0.06	0
ngc6397id013000130jd2456871p6250f000	265.1920976	-53.7113943	6426 $\pm$ 19	4.158	-2.29 $\pm$ 0.07	0
ngc6397id000007729jd2456866p5095f000	265.1375122070312	-53.68106079101562	6310 $\pm$ 19	3.964	-2.56 $\pm$ 0.08	0
ngc6397id016000266jd2456870p5705f000	265.1697465	-53.6366774	6316 $\pm$ 19	3.983	-2.23 $\pm$ 0.06	0
ngc6397id000012617jd2456870p6068f000	265.1265069	-53.6734469	6235 $\pm$ 20	3.962	-2.38 $\pm$ 0.07	0
ngc6397id017000156jd2456870p5781f000	265.1353674	-53.649581	6396 $\pm$ 19	3.964	-2.42 $\pm$ 0.08	0
ngc6397id000005016jd2456865p6043f000	265.1855552	-53.6848736	6139 $\pm$ 21	3.823	-2.21 $\pm$ 0.06	0
ngc6397id019000058jd2456870p5991f000	265.101763	-53.6688877	6411 $\pm$ 19	4.185	-2.32 $\pm$ 0.07	0
ngc6397id000008817jd2456866p5029f000	265.20703125	-53.66520690917969	6127 $\pm$ 20	3.856	-2.33 $\pm$ 0.06	0
ngc6397id000015961jd2456870p5705f000	265.1738439	-53.640767	6435 $\pm$ 19	4.178	-2.38 $\pm$ 0.08	0
ngc6397id000010425jd2456866p4985f000	265.1762390136719	-53.67105102539062	6027 $\pm$ 20	3.758	-2.19 $\pm$ 0.05	0
ngc6397id000013196jd2456868p6177f000	265.206099	-53.6511063	5677 $\pm$ 26	3.525	-2.12 $\pm$ 0.05	0
ngc6397id000005387jd2456866p4985f000	265.1803283691406	-53.67904663085938	6323 $\pm$ 19	4.076	-2.24 $\pm$ 0.07	0
ngc6397id000011616jd2456865p5970f000	265.1552253	-53.6727436	6117 $\pm$ 21	3.811	-2.25 $\pm$ 0.06	0
ngc6397id000004778jd2456866p5198f000	265.1902160644531	-53.68144607543945	6208 $\pm$ 20	3.905	-2.43 $\pm$ 0.07	0
ngc6397id000005366jd2456866p4985f000	265.1806945800781	-53.67423629760742	5951 $\pm$ 21	3.711	-2.32 $\pm$ 0.06	0
ngc6397id000008634jd2456866p5029f000	265.2115478515625	-53.66742706298828	6143 $\pm$ 20	3.941	-2.55 $\pm$ 0.07	0
ngc6397id000005562jd2456865p5826f000	265.1780309	-53.6803395	5869 $\pm$ 23	3.624	-2.12 $\pm$ 0.05	0
ngc6397id000006201jd2456866p4985f000	265.1699523925781	-53.68041229248047	6501 $\pm$ 19	4.152	-2.37 $\pm$ 0.08	0
ngc6397id000001213jd2456866p5198f000	265.1914672851562	-53.69585037231445	6164 $\pm$ 20	3.878	-2.47 $\pm$ 0.07	0
ngc6397id022000150jd2456868p6022f000	265.2365706	-53.6763578	5946 $\pm$ 23	3.684	-2.33 $\pm$ 0.06	0
ngc6397id000007115jd2456865p5970f000	265.1534143	-53.6832281	6280 $\pm$ 19	3.965	-2.31 $\pm$ 0.07	0
ngc6397id000007729jd2456865p5970f000	265.137526	-53.6810625	6240 $\pm$ 19	3.964	-2.13 $\pm$ 0.05	0
ngc6397id000006749jd2456866p4985f000	265.1615295410156	-53.67429351806641	5859 $\pm$ 22	3.687	-2.22 $\pm$ 0.05	0
ngc6397id000012506jd2456865p6413f000	265.1306762695312	-53.66863250732422	6239 $\pm$ 19	3.881	-2.42 $\pm$ 0.07	0
ngc6397id000007221jd2456866p5095f000	265.1510620117188	-53.68743515014648	6207 $\pm$ 19	3.914	-2.47 $\pm$ 0.07	0
ngc6397id000014213jd2456865p6115f000	265.1744836	-53.6593389	6180 $\pm$ 21	3.878	-2.31 $\pm$ 0.07	0
ngc6397id019000142jd2456870p5991f000	265.1086266	-53.6569629	6418 $\pm$ 19	4.04	-2.36 $\pm$ 0.08	0
ngc6397id000005148jd2456865p5826f000	265.183655	-53.6740801	6156 $\pm$ 20	3.851	-2.22 $\pm$ 0.06	0
ngc6397id000001828jd2456865p6341f000	265.1753234863281	-53.70059585571289	6208 $\pm$ 20	3.854	-2.5 $\pm$ 0.07	0
ngc6397id000011059jd2456866p4985f000	265.1668395996094	-53.67180252075195	6427 $\pm$ 18	4.029	-2.32 $\pm$ 0.07	0
ngc6397id019000180jd2456870p5991f000	265.1097407	-53.6580037	6376 $\pm$ 19	4.143	-2.22 $\pm$ 0.06	0
ngc6397id000007355jd2456865p5970f000	265.1471486	-53.6800168	6243 $\pm$ 20	3.893	-2.42 $\pm$ 0.07	0
ngc6397id000001846jd2456866p5198f000	265.1755676269531	-53.68851470947266	6222 $\pm$ 19	3.938	-2.25 $\pm$ 0.06	0
ngc6397id000001793jd2456866p5198f000	265.1763610839844	-53.68916320800781	6213 $\pm$ 20	4.085	-2.04 $\pm$ 0.05	0
ngc6397id000006606jd2456865p5970f000	265.1634974	-53.6816874	6229 $\pm$ 19	3.907	-2.2 $\pm$ 0.06	0
ngc6397id000011140jd2456865p6115f000	265.1651825	-53.6657707	6222 $\pm$ 20	3.906	-2.6 $\pm$ 0.07	0
ngc6397id000009270jd2456866p5029f000	265.1962280273438	-53.66954040527344	6255 $\pm$ 19	3.897	-2.28 $\pm$ 0.06	0
ngc6397id000008855jd2456866p5029f000	265.2058410644531	-53.66540145874023	6157 $\pm$ 20	3.886	-2.37 $\pm$ 0.07	0
ngc6397id000007202jd2456866p5095f000	265.1515197753906	-53.68128204345703	6348 $\pm$ 19	4.03	-2.31 $\pm$ 0.07	0
ngc6397id011000100jd2456871p5762f000	265.1214355	-53.6882431	6383 $\pm$ 19	4.172	-2.38 $\pm$ 0.08	0
ngc6397id000004525jd2456865p6043f000	265.1947435	-53.6852421	6143 $\pm$ 21	3.899	-2.41 $\pm$ 0.07	0
ngc6397id000015659jd2456868p6342f000	265.1920683	-53.6397134	6386 $\pm$ 19	4.04	-2.12 $\pm$ 0.06	0
ngc6397id000007115jd2456866p5095f000	265.1534118652344	-53.6832275390625	6317 $\pm$ 19	3.965	-2.4 $\pm$ 0.07	0
ngc6397id000006747jd2456866p4985f000	265.1614379882812	-53.6750602722168	6399 $\pm$ 20	4.133	-2.57 $\pm$ 0.08	0
ngc6397id000005437jd2456866p4985f000	265.1794738769531	-53.67733383178711	5728 $\pm$ 26	3.456	-2.1 $\pm$ 0.05	0
ngc6397id000006727jd2456865p5970f000	265.1612505	-53.6812184	6262 $\pm$ 19	3.96	-2.23 $\pm$ 0.06	0
ngc6397id012000038jd2456871p6149f000	265.1537799	-53.7256659	6363 $\pm$ 20	4.17	-2.54 $\pm$ 0.08	0
ngc6397id015000064jd2456868p6177f000	265.2242996	-53.6445993	6287 $\pm$ 20	4.008	-2.25 $\pm$ 0.07	0
ngc6397id000006171jd2456866p4985f000	265.1707763671875	-53.6765022277832	6341 $\pm$ 20	4.122	-2.24 $\pm$ 0.06	0
ngc6397id018000213jd2456870p5914f000	265.1157523	-53.6488876	6404 $\pm$ 20	4.175	-2.4 $\pm$ 0.08	0
ngc6397id000004944jd2456866p4985f000	265.1869506835938	-53.67792892456055	6402 $\pm$ 19	4.07	-2.18 $\pm$ 0.06	0
ngc6397id000012364jd2456865p6413f000	265.1360168457031	-53.66207122802734	6288 $\pm$ 19	3.924	-2.45 $\pm$ 0.07	0
ngc6397id016000063jd2456870p5705f000	265.1581341	-53.6382231	6391 $\pm$ 20	4.188	-2.39 $\pm$ 0.08	0
ngc6397id012000301jd2456871p6149f000	265.164234	-53.7175987	6400 $\pm$ 19	4.086	-2.22 $\pm$ 0.07	0
ngc6397id000010817jd2456865p6115f000	265.1706802	-53.6643833	6234 $\pm$ 21	4.016	-2.13 $\pm$ 0.06	0
ngc6397id000010552jd2456865p6115f000	265.1750989	-53.6600332	6129 $\pm$ 21	3.857	-2.28 $\pm$ 0.06	0
ngc6397id000011282jd2456865p6115f000	265.1627304	-53.6661753	6162 $\pm$ 20	3.939	-2.33 $\pm$ 0.06	0
ngc6397id012000001jd2456871p6149f000	265.1503071	-53.7270322	6443 $\pm$ 19	4.093	-2.34 $\pm$ 0.08	0
ngc6397id000008634jd2456865p5898f000	265.2115457	-53.6674262	6207 $\pm$ 20	3.941	-2.34 $\pm$ 0.07	0
ngc6397id000002344jd2456865p6341f000	265.1616516113281	-53.69731140136719	5912 $\pm$ 22	3.711	-2.26 $\pm$ 0.05	0
ngc6397id000011217jd2456866p4985f000	265.1639404296875	-53.67279052734375	6190 $\pm$ 21	3.862	-2.45 $\pm$ 0.07	0
ngc6397id000011745jd2456865p5970f000	265.1531995	-53.6730692	6160 $\pm$ 20	3.94	-2.2 $\pm$ 0.06	0
ngc6397id000002443jd2456866p5095f000	265.1595458984375	-53.68815231323242	6251 $\pm$ 20	3.944	-2.5 $\pm$ 0.08	0
ngc6397id012000069jd2456871p6149f000	265.157768	-53.7197899	6394 $\pm$ 20	4.18	-2.22 $\pm$ 0.07	0
ngc6397id015000102jd2456868p6177f000	265.204025	-53.6389922	6394 $\pm$ 20	4.119	-2.18 $\pm$ 0.07	0
ngc6397id000006015jd2456866p4985f000	265.1724243164062	-53.68145370483398	6359 $\pm$ 19	4.06	-2.61 $\pm$ 0.09	0
ngc6397id000005497jd2456865p5826f000	265.1790708	-53.673864	5771 $\pm$ 25	3.517	-2.0 $\pm$ 0.04	0
ngc6397id000004352jd2456866p5029f000	265.199462890625	-53.67511749267578	5382 $\pm$ 23	2.575	-2.06 $\pm$ 0.03	0
ngc6397id012000243jd2456871p6149f000	265.171355	-53.7164086	6316 $\pm$ 20	4.002	-2.26 $\pm$ 0.07	0
ngc6397id000006136jd2456866p4985f000	265.1711730957031	-53.67407989501953	6476 $\pm$ 19	4.152	-2.44 $\pm$ 0.08	0
ngc6397id000001213jd2456865p6043f000	265.1914731	-53.695849	6161 $\pm$ 21	3.878	-2.15 $\pm$ 0.06	0
ngc6397id000002443jd2456865p5970f000	265.1595591	-53.6881525	6279 $\pm$ 20	3.944	-2.39 $\pm$ 0.07	0
ngc6397id000010502jd2456865p6115f000	265.1755393	-53.6627425	6211 $\pm$ 20	3.885	-2.38 $\pm$ 0.07	0
ngc6397id000001916jd2456865p6341f000	265.1730651855469	-53.6973876953125	6293 $\pm$ 21	3.921	-2.16 $\pm$ 0.07	0
ngc6397id000014942jd2456865p6115f000	265.1529422	-53.6583526	6291 $\pm$ 20	3.982	-2.31 $\pm$ 0.07	0
ngc6397id016000068jd2456870p5705f000	265.1678668	-53.6380031	6434 $\pm$ 20	4.157	-2.31 $\pm$ 0.07	0
ngc6397id020000142jd2456870p6068f000	265.1064813	-53.6749688	6394 $\pm$ 20	4.169	-2.27 $\pm$ 0.07	0
ngc6397id000008447jd2456868p6099f000	265.2170684	-53.6654113	6381 $\pm$ 20	4.19	-2.63 $\pm$ 0.09	0
ngc6397id000006572jd2456866p5095f000	265.1643981933594	-53.68289947509766	5788 $\pm$ 26	3.594	-2.19 $\pm$ 0.05	0
ngc6397id000011517jd2456865p6115f000	265.1576488	-53.6700821	6243 $\pm$ 20	3.929	-2.32 $\pm$ 0.07	0
ngc6397id000013609jd2456865p6268f000	265.1918640136719	-53.64883041381836	6202 $\pm$ 20	3.881	-2.19 $\pm$ 0.06	0
ngc6397id000005901jd2456866p4985f000	265.1739807128906	-53.67681121826172	6355 $\pm$ 20	4.105	-2.49 $\pm$ 0.08	0
ngc6397id000005783jd2456866p4985f000	265.1755981445312	-53.68288421630859	6335 $\pm$ 20	4.126	-2.39 $\pm$ 0.07	0
ngc6397id000006132jd2456866p4985f000	265.171142578125	-53.67514419555664	6408 $\pm$ 20	4.167	-2.43 $\pm$ 0.08	0
ngc6397id020000043jd2456870p6068f000	265.1079616	-53.683647	6446 $\pm$ 20	4.158	-2.37 $\pm$ 0.08	0
ngc6397id000000845jd2456871p6333f000	265.2040762	-53.6949031	6405 $\pm$ 20	4.149	-2.38 $\pm$ 0.08	0
ngc6397id000009897jd2456866p4985f000	265.1833801269531	-53.66778182983398	6335 $\pm$ 19	4.113	-2.46 $\pm$ 0.07	0
ngc6397id000005498jd2456866p4985f000	265.1787109375	-53.67379379272461	6342 $\pm$ 19	3.921	-2.46 $\pm$ 0.08	0
ngc6397id000004918jd2456866p5198f000	265.1880187988281	-53.68088912963867	6325 $\pm$ 20	4.027	-2.65 $\pm$ 0.09	0
ngc6397id000009612jd2456866p5029f000	265.1890563964844	-53.66513442993164	6323 $\pm$ 20	3.947	-2.34 $\pm$ 0.07	0
ngc6397id000004731jd2456865p6043f000	265.1907093	-53.6869726	6242 $\pm$ 20	3.926	-2.35 $\pm$ 0.07	0
ngc6397id000008817jd2456865p5898f000	265.2070336	-53.6652062	6069 $\pm$ 22	3.856	-2.21 $\pm$ 0.06	0
ngc6397id015000108jd2456868p6342f000	265.1997952	-53.6371	6071 $\pm$ 23	3.82	-2.3 $\pm$ 0.06	0
ngc6397id000005616jd2456866p4985f000	265.1770935058594	-53.68024063110352	6385 $\pm$ 20	4.139	-2.71 $\pm$ 0.09	0
ngc6397id000004642jd2456866p5198f000	265.1923217773438	-53.68490219116211	6343 $\pm$ 20	4.041	-2.38 $\pm$ 0.08	0
ngc6397id000010348jd2456865p6268f000	265.1769104003906	-53.66103363037109	6237 $\pm$ 20	3.992	-2.55 $\pm$ 0.08	0
ngc6397id013000150jd2456871p6250f000	265.185832	-53.7073912	6415 $\pm$ 20	4.064	-2.14 $\pm$ 0.07	0
ngc6397id000005758jd2456866p4985f000	265.1757507324219	-53.67629623413086	6449 $\pm$ 19	4.033	-2.35 $\pm$ 0.08	0
ngc6397id000001439jd2456866p5198f000	265.1852416992188	-53.69463729858398	6286 $\pm$ 20	3.969	-2.32 $\pm$ 0.07	0
ngc6397id000006460jd2456865p6341f000	265.1658630371094	-53.68706893920898	6366 $\pm$ 20	3.966	-2.24 $\pm$ 0.07	0
ngc6397id000001299jd2456866p5198f000	265.1887817382812	-53.6966438293457	6366 $\pm$ 20	4.015	-2.5 $\pm$ 0.08	0
ngc6397id022000112jd2456868p6022f000	265.2351949	-53.6612339	6254 $\pm$ 21	4.022	-2.35 $\pm$ 0.07	0
ngc6397id000005849jd2456866p4985f000	265.1750793457031	-53.67691802978516	6445 $\pm$ 20	4.125	-2.44 $\pm$ 0.08	0
ngc6397id000013520jd2456865p6268f000	265.1938781738281	-53.65023040771484	6257 $\pm$ 20	3.946	-2.41 $\pm$ 0.07	0
ngc6397id000013848jd2456865p6268f000	265.1844787597656	-53.64886093139648	6315 $\pm$ 20	4.026	-2.38 $\pm$ 0.07	0
ngc6397id000009459jd2456865p5898f000	265.1918732	-53.6704363	6252 $\pm$ 20	3.978	-2.31 $\pm$ 0.07	0
ngc6397id000006441jd2456866p4985f000	265.1666259765625	-53.67931747436523	6382 $\pm$ 20	4.077	-2.65 $\pm$ 0.09	0
ngc6397id000009270jd2456865p5898f000	265.1962192	-53.6695423	6163 $\pm$ 21	3.897	-2.18 $\pm$ 0.06	0
ngc6397id000006048jd2456866p4985f000	265.1725769042969	-53.67444610595703	5594 $\pm$ 27	3.485	-2.19 $\pm$ 0.05	0
ngc6397id000001620jd2456866p5198f000	265.1807861328125	-53.69265747070312	6418 $\pm$ 19	4.024	-2.33 $\pm$ 0.08	0
ngc6397id000004971jd2456865p5826f000	265.1866505	-53.6764397	6185 $\pm$ 21	3.875	-2.13 $\pm$ 0.06	0
ngc6397id000009612jd2456865p5898f000	265.1890594	-53.6651359	6284 $\pm$ 22	3.947	-2.22 $\pm$ 0.07	0
ngc6397id000001957jd2456865p6341f000	265.1717224121094	-53.69583129882812	6068 $\pm$ 24	3.803	-2.39 $\pm$ 0.07	0
ngc6397id000006126jd2456866p4985f000	265.1715393066406	-53.67671966552734	6420 $\pm$ 20	4.129	-2.25 $\pm$ 0.07	0
ngc6397id000009001jd2456866p5029f000	265.2016906738281	-53.6702995300293	6379 $\pm$ 20	4.09	-2.16 $\pm$ 0.07	0
ngc6397id000001220jd2456865p6043f000	265.1913954	-53.6903477	6253 $\pm$ 21	4.055	-2.33 $\pm$ 0.07	0
ngc6397id000006329jd2456866p4985f000	265.1683654785156	-53.67624282836914	6452 $\pm$ 20	4.169	-2.31 $\pm$ 0.08	0
ngc6397id000010662jd2456866p4985f000	265.172607421875	-53.67367935180664	6395 $\pm$ 19	4.092	-2.47 $\pm$ 0.08	0
ngc6397id000005889jd2456866p4985f000	265.17431640625	-53.67900848388672	6436 $\pm$ 20	4.14	-2.34 $\pm$ 0.08	0
ngc6397id000006808jd2456865p5970f000	265.159961	-53.6761207	6312 $\pm$ 20	3.994	-2.24 $\pm$ 0.07	0
ngc6397id000002726jd2456865p6341f000	265.1515502929688	-53.69653701782227	5782 $\pm$ 22	4.104	-1.97 $\pm$ 0.04	0
ngc6397id000006676jd2456866p5095f000	265.1626281738281	-53.68051528930664	6211 $\pm$ 21	3.89	-2.3 $\pm$ 0.07	0
ngc6397id000001220jd2456866p5198f000	265.19140625	-53.69034957885742	6334 $\pm$ 20	4.055	-2.26 $\pm$ 0.07	0
ngc6397id000010796jd2456866p4985f000	265.1705627441406	-53.67215728759766	6403 $\pm$ 20	4.146	-2.49 $\pm$ 0.09	0
ngc6397id024000302jd2456868p6342f000	265.2043543	-53.6302178	6093 $\pm$ 23	3.894	-2.24 $\pm$ 0.06	0
ngc6397id000009865jd2456866p5029f000	265.18408203125	-53.66758728027344	6285 $\pm$ 20	3.962	-2.49 $\pm$ 0.08	0
ngc6397id000005032jd2456866p4985f000	265.1853332519531	-53.67972946166992	6105 $\pm$ 24	3.838	-2.39 $\pm$ 0.08	0
ngc6397id000008592jd2456866p5029f000	265.212646484375	-53.6668701171875	6288 $\pm$ 20	3.971	-2.49 $\pm$ 0.08	0
ngc6397id000009459jd2456866p5029f000	265.1918640136719	-53.67043685913086	6341 $\pm$ 20	3.978	-2.41 $\pm$ 0.08	0
ngc6397id000006808jd2456866p5095f000	265.1599731445312	-53.67612075805664	6272 $\pm$ 21	3.994	-2.36 $\pm$ 0.07	0
ngc6397id000007133jd2456865p5970f000	265.1524795	-53.6853221	6130 $\pm$ 21	3.824	-2.17 $\pm$ 0.06	0
ngc6397id015000007jd2456868p6177f000	265.2020911	-53.6448785	6372 $\pm$ 21	4.172	-2.31 $\pm$ 0.08	0
ngc6397id014000063jd2456871p6333f000	265.2143193	-53.7016354	6311 $\pm$ 21	4.129	-2.72 $\pm$ 0.09	0
ngc6397id000011759jd2456865p6115f000	265.1532058	-53.6662097	6310 $\pm$ 20	3.993	-2.49 $\pm$ 0.08	0
ngc6397id000005842jd2456866p4985f000	265.1749267578125	-53.67860412597656	6200 $\pm$ 21	3.859	-2.32 $\pm$ 0.07	0
ngc6397id000010593jd2456866p4985f000	265.1738891601562	-53.67001724243164	6441 $\pm$ 20	4.155	-2.34 $\pm$ 0.08	0
ngc6397id000004958jd2456866p5198f000	265.1863708496094	-53.68329238891602	6436 $\pm$ 20	4.028	-2.7 $\pm$ 0.09	0
ngc6397id000012823jd2456870p6068f000	265.1185455	-53.6705054	6408 $\pm$ 21	4.143	-2.3 $\pm$ 0.08	0
ngc6397id015000624jd2456871p6454f000	265.2091549	-53.6388016	6409 $\pm$ 21	4.152	-2.19 $\pm$ 0.07	0
ngc6397id000006638jd2456866p5095f000	265.1630859375	-53.68379974365234	6355 $\pm$ 21	4.089	-2.56 $\pm$ 0.09	0
ngc6397id013000413jd2456871p6250f000	265.1715153	-53.7138231	6377 $\pm$ 22	4.165	-2.37 $\pm$ 0.08	0
ngc6397id000007597jd2456865p5970f001	265.1416397	-53.6764363	5891 $\pm$ 27	3.687	-2.45 $\pm$ 0.07	1
ngc6397id000000336jd2456865p6341f000	265.1598815917969	-53.70450592041016	6177 $\pm$ 21	3.885	-2.54 $\pm$ 0.08	0
ngc6397id000010062jd2456866p5029f000	265.18115234375	-53.66436004638672	6354 $\pm$ 20	4.058	-2.36 $\pm$ 0.08	0
ngc6397id000011578jd2456865p6115f000	265.1563873	-53.6645371	6150 $\pm$ 21	3.887	-2.16 $\pm$ 0.06	0
ngc6397id022000322jd2456868p6022f000	265.2422251	-53.6643474	6396 $\pm$ 21	4.102	-2.52 $\pm$ 0.09	0
ngc6397id000004525jd2456866p5198f000	265.1947326660156	-53.68524169921875	6219 $\pm$ 21	3.899	-2.35 $\pm$ 0.07	0
ngc6397id011000060jd2456871p5762f000	265.1255888	-53.6938563	6375 $\pm$ 20	4.114	-2.18 $\pm$ 0.07	0
ngc6397id013000068jd2456871p6250f000	265.1930379	-53.7083578	6475 $\pm$ 21	4.179	-2.34 $\pm$ 0.09	0
ngc6397id013000050jd2456871p6250f000	265.181294	-53.7117404	6339 $\pm$ 21	4.172	-2.12 $\pm$ 0.07	0
ngc6397id013000392jd2456871p6250f000	265.1892847	-53.7152441	6417 $\pm$ 21	4.087	-2.38 $\pm$ 0.09	0
ngc6397id000012630jd2456870p6068f000	265.1259457	-53.6734275	6348 $\pm$ 22	4.018	-2.26 $\pm$ 0.08	0
ngc6397id000007221jd2456865p5970f000	265.1510586	-53.6874363	6195 $\pm$ 22	3.914	-2.09 $\pm$ 0.06	0
ngc6397id016000170jd2456870p5705f000	265.1645993	-53.6391607	6373 $\pm$ 20	3.972	-2.18 $\pm$ 0.07	0
ngc6397id000009149jd2456866p5029f000	265.1990051269531	-53.67039108276367	6333 $\pm$ 21	4.06	-2.44 $\pm$ 0.08	0
ngc6397id000005159jd2456866p5198f000	265.1830139160156	-53.68106460571289	6338 $\pm$ 21	3.97	-2.41 $\pm$ 0.08	0
ngc6397id000003696jd2456865p6209f000	265.2177124023438	-53.67536163330078	6300 $\pm$ 21	3.953	-2.5 $\pm$ 0.09	0
ngc6397id019000147jd2456870p5991f000	265.1031051	-53.6560634	6354 $\pm$ 20	4.164	-2.31 $\pm$ 0.07	0
ngc6397id000010235jd2456866p4985f000	265.1785888671875	-53.67254638671875	6392 $\pm$ 20	4.072	-2.79 $\pm$ 0.09	0
ngc6397id020000167jd2456870p6068f000	265.1069539	-53.6807532	6393 $\pm$ 20	4.158	-2.21 $\pm$ 0.07	0
ngc6397id000010764jd2456866p4985f000	265.1712951660156	-53.66869354248047	6430 $\pm$ 20	4.133	-2.61 $\pm$ 0.09	0
ngc6397id000013200jd2456866p5029f000	265.2052917480469	-53.65926361083984	6306 $\pm$ 21	3.964	-2.49 $\pm$ 0.08	0
ngc6397id000009024jd2456866p5029f000	265.2010192871094	-53.66994094848633	6354 $\pm$ 20	4.024	-2.25 $\pm$ 0.07	0
ngc6397id000004524jd2456866p5198f000	265.1947631835938	-53.68560791015625	6304 $\pm$ 21	4.04	-2.32 $\pm$ 0.07	0
ngc6397id000004958jd2456865p6043f000	265.1863732	-53.6832938	6396 $\pm$ 20	4.028	-2.39 $\pm$ 0.08	0
ngc6397id011000133jd2456871p5762f000	265.1132849	-53.6900568	6300 $\pm$ 21	4.083	-2.34 $\pm$ 0.08	0
ngc6397id000014926jd2456865p6115f000	265.1538809	-53.6543807	6285 $\pm$ 21	3.991	-2.29 $\pm$ 0.07	0
ngc6397id014000187jd2456871p6333f000	265.2016109	-53.6994715	6349 $\pm$ 21	4.15	-2.25 $\pm$ 0.07	0
ngc6397id000010326jd2456866p4985f000	265.1770629882812	-53.67027282714844	6509 $\pm$ 20	4.156	-2.39 $\pm$ 0.08	0
ngc6397id000010925jd2456866p4985f000	265.1691284179688	-53.67136383056641	5910 $\pm$ 26	3.694	-2.11 $\pm$ 0.05	0
ngc6397id000007037jd2456866p5095f000	265.1554260253906	-53.67427444458008	6423 $\pm$ 20	4.061	-2.53 $\pm$ 0.09	0
ngc6397id000000802jd2456871p6333f000	265.2063428	-53.692537	6447 $\pm$ 21	4.169	-2.4 $\pm$ 0.09	0
ngc6397id000005603jd2456866p5198f000	265.1770324707031	-53.68593978881836	6411 $\pm$ 20	4.072	-2.64 $\pm$ 0.09	0
ngc6397id015000371jd2456871p6454f000	265.1987535	-53.6392919	6211 $\pm$ 22	3.931	-2.39 $\pm$ 0.08	0
ngc6397id000007079jd2456866p5095f000	265.1542358398438	-53.6769905090332	6351 $\pm$ 21	4.109	-2.61 $\pm$ 0.1	0
ngc6397id000004055jd2456865p6209f000	265.2070617675781	-53.67755508422852	6372 $\pm$ 21	4.057	-2.52 $\pm$ 0.09	0
ngc6397id000002277jd2456865p6341f000	265.1639709472656	-53.69398498535156	6355 $\pm$ 21	4.048	-2.48 $\pm$ 0.09	0
ngc6397id000007194jd2456866p5095f000	265.1514282226562	-53.68723678588867	6324 $\pm$ 21	4.002	-2.57 $\pm$ 0.09	0
ngc6397id000000390jd2456871p6149f000	265.1573302	-53.7129411	6406 $\pm$ 21	4.049	-2.13 $\pm$ 0.07	0
ngc6397id000004917jd2456866p5198f000	265.1875305175781	-53.68106842041016	6191 $\pm$ 21	3.845	-2.31 $\pm$ 0.07	0
ngc6397id000007806jd2456871p5762f000	265.1354346	-53.6823704	6403 $\pm$ 21	4.189	-2.25 $\pm$ 0.07	0
ngc6397id022000009jd2456868p6022f000	265.242749	-53.6737151	6087 $\pm$ 24	3.866	-2.43 $\pm$ 0.07	0
ngc6397id000001348jd2456866p5198f000	265.1874694824219	-53.69080352783203	6422 $\pm$ 21	4.068	-2.48 $\pm$ 0.09	0
ngc6397id000005353jd2456866p4985f000	265.1805114746094	-53.67852020263672	6359 $\pm$ 21	4.192	-2.59 $\pm$ 0.09	0
ngc6397id000007522jd2456866p5095f000	265.1433715820312	-53.68059539794922	6429 $\pm$ 21	4.126	-2.23 $\pm$ 0.08	0
ngc6397id000005894jd2456866p4985f000	265.1745300292969	-53.67803192138672	6402 $\pm$ 21	4.172	-2.41 $\pm$ 0.08	0
ngc6397id000015610jd2456868p6177f000	265.1951434	-53.645002	6500 $\pm$ 21	4.195	-2.3 $\pm$ 0.09	0
ngc6397id000002124jd2456865p6341f000	265.1680297851562	-53.69035339355469	6283 $\pm$ 21	3.957	-2.41 $\pm$ 0.08	0
ngc6397id000008998jd2456865p5898f000	265.2017958	-53.6711011	6209 $\pm$ 23	4.009	-2.09 $\pm$ 0.06	0
ngc6397id000009088jd2456866p5029f000	265.1998596191406	-53.67236328125	6339 $\pm$ 21	4.093	-2.28 $\pm$ 0.07	0
ngc6397id000006677jd2456866p5095f000	265.1622314453125	-53.6801643371582	6419 $\pm$ 21	4.126	-2.48 $\pm$ 0.09	0
ngc6397id000012803jd2456870p6068f001	265.1195282	-53.6716573	6348 $\pm$ 22	4.141	-2.21 $\pm$ 0.07	1
ngc6397id012000071jd2456871p6149f000	265.1684043	-53.7195009	6310 $\pm$ 22	4.127	-2.24 $\pm$ 0.07	0
ngc6397id000001846jd2456865p6043f000	265.1755816	-53.6885164	6271 $\pm$ 21	3.938	-2.3 $\pm$ 0.07	0
ngc6397id000014557jd2456866p5251f000	265.1649780273438	-53.65813446044922	5725 $\pm$ 27	3.492	-2.22 $\pm$ 0.05	0
ngc6397id013000132jd2456871p6250f000	265.1747309	-53.7110995	6362 $\pm$ 22	4.181	-2.19 $\pm$ 0.07	0
ngc6397id014000325jd2456871p6333f000	265.2127638	-53.7080331	5309 $\pm$ 34	2.971	-2.09 $\pm$ 0.05	0
ngc6397id000002582jd2456865p6341f000	265.1553039550781	-53.70110702514648	6327 $\pm$ 21	3.952	-2.4 $\pm$ 0.08	0
ngc6397id000012409jd2456865p6413f000	265.134765625	-53.6633415222168	6317 $\pm$ 21	4.022	-2.4 $\pm$ 0.08	0
ngc6397id000004778jd2456865p6043f000	265.1902111	-53.6814455	6274 $\pm$ 22	3.905	-2.48 $\pm$ 0.08	0
ngc6397id000002106jd2456865p6341f001	265.1682434082031	-53.68800735473633	6313 $\pm$ 21	4.044	-2.27 $\pm$ 0.07	1
ngc6397id000011906jd2456865p6413f001	265.1497497558594	-53.66948699951172	6311 $\pm$ 21	4.098	-2.53 $\pm$ 0.09	1
ngc6397id000004593jd2456865p6043f000	265.1935067	-53.6795701	6287 $\pm$ 21	3.972	-2.13 $\pm$ 0.06	0
ngc6397id000001620jd2456865p6043f000	265.1807896	-53.6926566	6355 $\pm$ 21	4.024	-2.38 $\pm$ 0.08	0
ngc6397id000007202jd2456865p5970f000	265.1515274	-53.6812817	6352 $\pm$ 21	4.03	-2.19 $\pm$ 0.07	0
ngc6397id000011484jd2456865p6115f000	265.1591053	-53.6610419	6371 $\pm$ 21	4.061	-2.43 $\pm$ 0.08	0
ngc6397id017000338jd2456870p5781f000	265.1426457	-53.6422515	6415 $\pm$ 21	4.189	-2.15 $\pm$ 0.07	0
ngc6397id000013420jd2456866p5029f000	265.1973571777344	-53.65866851806641	6317 $\pm$ 22	3.958	-2.35 $\pm$ 0.08	0
ngc6397id000002887jd2456866p5095f000	265.1459350585938	-53.69163131713867	6354 $\pm$ 20	4.056	-2.54 $\pm$ 0.09	0
ngc6397id000007116jd2456865p5970f000	265.1533397	-53.6825757	6392 $\pm$ 21	4.111	-2.15 $\pm$ 0.07	0
ngc6397id000002035jd2456865p6341f001	265.1700134277344	-53.68845367431641	6348 $\pm$ 21	4.035	-2.44 $\pm$ 0.08	1
ngc6397id000001330jd2456866p5198f000	265.1885681152344	-53.6905403137207	6220 $\pm$ 22	3.909	-2.22 $\pm$ 0.07	0
ngc6397id000000376jd2456865p6341f000	265.1581726074219	-53.70370864868164	6302 $\pm$ 21	3.949	-2.56 $\pm$ 0.09	0
ngc6397id000010090jd2456866p4985f000	265.1805419921875	-53.66666793823242	6142 $\pm$ 22	3.819	-2.3 $\pm$ 0.07	0
ngc6397id000005714jd2456865p6043f000	265.1757659	-53.6844539	6234 $\pm$ 22	4.058	-2.2 $\pm$ 0.07	0
ngc6397id000010325jd2456866p4985f000	265.1770629882812	-53.67106628417969	6409 $\pm$ 21	4.136	-2.28 $\pm$ 0.08	0
ngc6397id000005792jd2456866p4985f000	265.1755981445312	-53.68015670776367	6386 $\pm$ 21	4.079	-2.43 $\pm$ 0.08	0
ngc6397id000006460jd2456865p5970f000	265.1658773	-53.6870702	6325 $\pm$ 21	3.966	-2.27 $\pm$ 0.08	0
ngc6397id000005310jd2456866p4985f000	265.1814575195312	-53.67701721191406	6336 $\pm$ 21	4.067	-2.2 $\pm$ 0.07	0
ngc6397id000006546jd2456866p4985f000	265.1651000976562	-53.68050765991211	6367 $\pm$ 21	4.145	-2.38 $\pm$ 0.08	0
ngc6397id000014589jd2456865p6115f000	265.1645182	-53.6533401	6282 $\pm$ 21	3.932	-2.26 $\pm$ 0.07	0
ngc6397id015000199jd2456868p6177f000	265.2009614	-53.6426003	6460 $\pm$ 21	4.184	-2.59 $\pm$ 0.09	0
ngc6397id000003987jd2456865p6209f000	265.2088012695312	-53.68160247802734	6359 $\pm$ 21	4.009	-2.43 $\pm$ 0.08	0
ngc6397id000011922jd2456865p6115f000	265.1497375	-53.6603014	6312 $\pm$ 22	4.031	-2.43 $\pm$ 0.08	0
ngc6397id024000306jd2456868p6342f000	265.2084331	-53.6282955	5787 $\pm$ 27	3.654	-1.99 $\pm$ 0.05	0
ngc6397id000008933jd2456866p5029f000	265.2034912109375	-53.66940689086914	6367 $\pm$ 24	4.082	-2.2 $\pm$ 0.08	0
ngc6397id000010742jd2456866p4985f000	265.17138671875	-53.67359924316406	6267 $\pm$ 23	3.987	-2.61 $\pm$ 0.09	0
ngc6397id000002872jd2456866p5095f000	265.1466674804688	-53.68983459472656	6405 $\pm$ 22	4.064	-2.58 $\pm$ 0.09	0
ngc6397id000013787jd2456865p6268f000	265.1860961914062	-53.65861892700195	6336 $\pm$ 22	4.034	-2.28 $\pm$ 0.08	0
ngc6397id000006910jd2456866p5095f000	265.1587219238281	-53.6762580871582	6313 $\pm$ 22	4.019	-2.31 $\pm$ 0.08	0
ngc6397id000007656jd2456866p5095f000	265.1398620605469	-53.6774787902832	6350 $\pm$ 21	3.997	-2.51 $\pm$ 0.08	0
ngc6397id000004896jd2456865p5826f000	265.1881253	-53.6769487	6290 $\pm$ 22	3.954	-2.3 $\pm$ 0.08	0
ngc6397id000009769jd2456866p4985f000	265.1860961914062	-53.66974639892578	6430 $\pm$ 20	4.096	-2.47 $\pm$ 0.09	0
ngc6397id000007656jd2456865p5970f000	265.1398519	-53.6774797	6416 $\pm$ 21	3.997	-2.26 $\pm$ 0.08	0
ngc6397id000007116jd2456866p5095f000	265.1533508300781	-53.68257522583008	6423 $\pm$ 21	4.111	-2.25 $\pm$ 0.08	0
ngc6397id000011943jd2456865p6115f000	265.1491498	-53.662584	6313 $\pm$ 22	4.003	-2.38 $\pm$ 0.08	0
ngc6397id000006245jd2456866p4985f000	265.1692810058594	-53.67949676513672	6386 $\pm$ 22	4.15	-2.31 $\pm$ 0.08	0
ngc6397id000010196jd2456866p4985f000	265.1787719726562	-53.67218017578125	6393 $\pm$ 20	4.152	-2.47 $\pm$ 0.09	0
ngc6397id000004918jd2456865p6043f000	265.1880131	-53.6808897	6307 $\pm$ 22	4.027	-2.39 $\pm$ 0.08	0
ngc6397id000002273jd2456865p6341f000	265.1637573242188	-53.69604873657227	6384 $\pm$ 21	3.995	-2.45 $\pm$ 0.09	0
ngc6397id022000099jd2456868p6022f000	265.224602	-53.6660992	6270 $\pm$ 22	3.573	-2.21 $\pm$ 0.07	0
ngc6397id000006693jd2456866p5095f000	265.1620178222656	-53.68197631835938	6204 $\pm$ 22	4.151	-2.0 $\pm$ 0.05	0
ngc6397id013000098jd2456871p6250f000	265.1848109	-53.7081923	6375 $\pm$ 22	4.175	-2.16 $\pm$ 0.07	0
ngc6397id000014882jd2456865p6115f000	265.1550597	-53.6594788	6431 $\pm$ 22	4.103	-2.3 $\pm$ 0.08	0
ngc6397id000013200jd2456865p5898f000	265.2052942	-53.6592629	6288 $\pm$ 22	3.964	-2.25 $\pm$ 0.08	0
ngc6397id000007558jd2456866p5095f001	265.1418151855469	-53.68351745605469	6335 $\pm$ 22	4.132	-2.21 $\pm$ 0.07	1
ngc6397id000007547jd2456865p6413f000	265.1426086425781	-53.67684936523438	5495 $\pm$ 30	3.292	-2.15 $\pm$ 0.05	0
ngc6397id000011553jd2456866p5251f000	265.1573791503906	-53.66127014160156	5665 $\pm$ 29	3.544	-2.18 $\pm$ 0.05	0
ngc6397id000009364jd2456866p5029f000	265.1943359375	-53.6654167175293	6356 $\pm$ 21	4.124	-2.38 $\pm$ 0.08	0
ngc6397id000014480jd2456865p6115f000	265.1670945	-53.6581498	5779 $\pm$ 28	3.678	-2.32 $\pm$ 0.06	0
ngc6397id000000813jd2456871p6333f001	265.205655	-53.6927076	6029 $\pm$ 25	3.818	-2.13 $\pm$ 0.06	1
ngc6397id000008764jd2456866p5029f000	265.20849609375	-53.66935729980469	6467 $\pm$ 20	4.049	-2.43 $\pm$ 0.09	0
ngc6397id000006039jd2456866p4985f000	265.1727600097656	-53.67533111572266	6276 $\pm$ 22	3.974	-2.39 $\pm$ 0.08	0
ngc6397id014000526jd2456871p6333f001	265.1981032	-53.7022525	6410 $\pm$ 22	4.185	-2.2 $\pm$ 0.07	1
ngc6397id000004547jd2456866p5029f000	265.1948852539062	-53.67465972900391	6068 $\pm$ 24	3.77	-2.32 $\pm$ 0.07	0
ngc6397id000012441jd2456865p6413f000	265.1333312988281	-53.66980743408203	6416 $\pm$ 21	4.024	-2.41 $\pm$ 0.09	0
ngc6397id000001049jd2456866p5198f000	265.1966247558594	-53.68800735473633	6157 $\pm$ 23	3.845	-2.11 $\pm$ 0.06	0
ngc6397id000009364jd2456865p5898f000	265.1943385	-53.6654173	6348 $\pm$ 22	4.124	-2.27 $\pm$ 0.08	0
ngc6397id000007194jd2456865p5970f000	265.1514143	-53.6872371	6383 $\pm$ 22	4.002	-2.04 $\pm$ 0.07	0
ngc6397id000009149jd2456865p5898f000	265.1989966	-53.6703895	6285 $\pm$ 22	4.06	-2.42 $\pm$ 0.08	0
ngc6397id000010153jd2456866p4985f000	265.1795654296875	-53.67184829711914	6356 $\pm$ 23	4.025	-2.34 $\pm$ 0.08	0
ngc6397id000012617jd2456865p6413f000	265.1264953613281	-53.67344665527344	6210 $\pm$ 23	3.962	-2.35 $\pm$ 0.07	0
ngc6397id000006638jd2456865p5970f000	265.1630828	-53.6837988	6289 $\pm$ 22	4.089	-2.2 $\pm$ 0.07	0
ngc6397id000009024jd2456865p5898f000	265.201019	-53.6699409	6279 $\pm$ 22	4.024	-2.28 $\pm$ 0.08	0
ngc6397id013000041jd2456871p6250f000	265.1725336	-53.7128214	6375 $\pm$ 23	3.937	-2.65 $\pm$ 0.1	0
ngc6397id000004931jd2456866p5198f000	265.1873474121094	-53.68268585205078	6393 $\pm$ 22	4.103	-2.49 $\pm$ 0.09	0
ngc6397id000014185jd2456865p6268f000	265.175537109375	-53.65143966674805	6381 $\pm$ 22	4.062	-2.49 $\pm$ 0.1	0
ngc6397id000010415jd2456866p4985f000	265.1759643554688	-53.67214584350586	5661 $\pm$ 29	3.26	-2.01 $\pm$ 0.05	0
ngc6397id000006478jd2456866p5095f000	265.1661376953125	-53.6802864074707	5712 $\pm$ 28	3.481	-2.02 $\pm$ 0.05	0
ngc6397id000009001jd2456865p5898f000	265.2016926	-53.6702999	6405 $\pm$ 22	4.09	-2.23 $\pm$ 0.08	0
ngc6397id000010663jd2456866p4985f000	265.1725769042969	-53.67316818237305	6118 $\pm$ 23	3.808	-2.34 $\pm$ 0.07	0
ngc6397id000007250jd2456866p5095f000	265.1500549316406	-53.67803573608398	6427 $\pm$ 21	4.076	-2.58 $\pm$ 0.09	0
ngc6397id000004758jd2456866p4985f000	265.1904907226562	-53.67447662353516	5739 $\pm$ 32	3.603	-2.08 $\pm$ 0.06	0
ngc6397id000008592jd2456865p5898f000	265.2126484	-53.6668707	6220 $\pm$ 23	3.971	-2.41 $\pm$ 0.08	0
ngc6397id000003540jd2456865p6209f000	265.2221374511719	-53.67967987060547	6325 $\pm$ 23	3.993	-2.47 $\pm$ 0.09	0
ngc6397id000001288jd2456866p5198f000	265.189697265625	-53.68867492675781	6333 $\pm$ 22	4.117	-2.54 $\pm$ 0.09	0
ngc6397id000005166jd2456866p4985f000	265.1828308105469	-53.67914962768555	6369 $\pm$ 22	4.151	-2.44 $\pm$ 0.09	0
ngc6397id000006693jd2456865p5970f000	265.1620279	-53.6819768	6198 $\pm$ 25	4.151	-1.96 $\pm$ 0.06	0
ngc6397id000004695jd2456866p5198f000	265.1911926269531	-53.68556976318359	6339 $\pm$ 22	4.051	-2.48 $\pm$ 0.09	0
ngc6397id000000172jd2456871p6250f000	265.1684796	-53.7043061	6262 $\pm$ 23	4.049	-2.35 $\pm$ 0.08	0
ngc6397id000008571jd2456865p6209f000	265.2135314941406	-53.66923522949219	5846 $\pm$ 28	3.703	-2.36 $\pm$ 0.07	0
ngc6397id000009088jd2456865p5898f000	265.19987	-53.6723618	6263 $\pm$ 23	4.093	-2.24 $\pm$ 0.08	0
ngc6397id000009022jd2456865p5898f000	265.201099	-53.6710114	6204 $\pm$ 25	3.977	-2.0 $\pm$ 0.06	0
ngc6397id000011934jd2456865p6413f000	265.1488952636719	-53.66850280761719	6346 $\pm$ 22	4.092	-2.14 $\pm$ 0.07	0
ngc6397id000001299jd2456865p6043f000	265.1887698	-53.696642	6310 $\pm$ 23	4.015	-2.35 $\pm$ 0.08	0
ngc6397id000011673jd2456865p6115f000	265.1551364	-53.6623695	6337 $\pm$ 22	4.035	-2.07 $\pm$ 0.06	0
ngc6397id000005159jd2456865p6043f000	265.1830069	-53.6810637	6280 $\pm$ 23	3.97	-2.34 $\pm$ 0.08	0
ngc6397id000003252jd2456868p5944f000	265.2337005	-53.683827	6390 $\pm$ 23	4.161	-2.3 $\pm$ 0.09	0
ngc6397id000000796jd2456866p5198f000	265.2068786621094	-53.69047927856445	6348 $\pm$ 21	4.028	-2.63 $\pm$ 0.09	0
ngc6397id000003752jd2456865p6209f000	265.215576171875	-53.68115234375	6415 $\pm$ 22	4.057	-2.19 $\pm$ 0.08	0
ngc6397id000012431jd2456865p6413f000	265.1335754394531	-53.66611480712891	6392 $\pm$ 24	4.093	-2.52 $\pm$ 0.09	0
ngc6397id000005914jd2456866p4985f000	265.1744079589844	-53.67495346069336	6407 $\pm$ 22	4.151	-2.25 $\pm$ 0.08	0
ngc6397id000015700jd2456871p6454f000	265.1893095	-53.6401354	6254 $\pm$ 23	4.056	-2.48 $\pm$ 0.09	0
ngc6397id015000624jd2456868p6177f000	265.2091549	-53.6388016	6347 $\pm$ 23	4.152	-2.31 $\pm$ 0.08	0
ngc6397id013000456jd2456871p6250f000	265.1945615	-53.7107549	6288 $\pm$ 23	4.195	-2.0 $\pm$ 0.06	0
ngc6397id000000700jd2456865p6209f000	265.2120056152344	-53.68842315673828	6289 $\pm$ 23	4.021	-2.45 $\pm$ 0.09	0
ngc6397id000000204jd2456865p6341f000	265.166748046875	-53.70265197753906	6422 $\pm$ 22	4.04	-2.38 $\pm$ 0.09	0
ngc6397id000007037jd2456865p5970f000	265.155425	-53.6742748	6324 $\pm$ 23	4.061	-2.08 $\pm$ 0.07	0
ngc6397id000014182jd2456865p6268f000	265.1755981445312	-53.65345001220703	6334 $\pm$ 22	4.049	-2.37 $\pm$ 0.08	0
ngc6397id000001120jd2456866p5198f000	265.1944580078125	-53.69168472290039	6347 $\pm$ 22	4.089	-2.71 $\pm$ 0.1	0
ngc6397id000003274jd2456868p6022f000	265.2330935	-53.6807319	6137 $\pm$ 25	3.867	-2.36 $\pm$ 0.08	0
ngc6397id000001237jd2456866p5198f000	265.190673828125	-53.69088363647461	6379 $\pm$ 22	4.087	-2.53 $\pm$ 0.09	0
ngc6397id000005627jd2456866p4985f000	265.1774291992188	-53.67597961425781	6508 $\pm$ 22	4.185	-2.42 $\pm$ 0.09	0
ngc6397id000011233jd2456865p6115f001	265.1638656	-53.6643929	6285 $\pm$ 23	4.109	-1.94 $\pm$ 0.06	1
ngc6397id000005714jd2456866p5198f000	265.1757507324219	-53.68445205688477	6332 $\pm$ 22	4.058	-2.36 $\pm$ 0.09	0
ngc6397id000007326jd2456865p5970f000	265.1476611	-53.6859069	6484 $\pm$ 22	4.113	-2.3 $\pm$ 0.09	0
ngc6397id000005486jd2456865p5826f001	265.1788546	-53.6766628	6290 $\pm$ 23	4.168	-2.12 $\pm$ 0.07	1
ngc6397id000010966jd2456866p4985f000	265.168212890625	-53.66912078857422	6356 $\pm$ 22	4.173	-2.39 $\pm$ 0.08	0
ngc6397id000008335jd2456868p6022f000	265.2210521	-53.6674871	6381 $\pm$ 23	4.063	-2.36 $\pm$ 0.09	0
ngc6397id000006536jd2456866p5095f000	265.1649780273438	-53.68231201171875	6319 $\pm$ 23	4.009	-2.51 $\pm$ 0.09	0
ngc6397id000007656jd2456865p6413f000	265.1398620605469	-53.6774787902832	6396 $\pm$ 21	3.997	-2.3 $\pm$ 0.08	0
ngc6397id000002887jd2456865p5970f000	265.1459416	-53.691632	6364 $\pm$ 22	4.056	-2.21 $\pm$ 0.08	0
ngc6397id000001552jd2456866p5198f000	265.1823425292969	-53.69069290161133	6315 $\pm$ 23	4.157	-2.69 $\pm$ 0.1	0
ngc6397id000001439jd2456865p6043f000	265.1852284	-53.6946357	6305 $\pm$ 22	3.969	-2.29 $\pm$ 0.08	0
ngc6397id000005241jd2456866p5198f000	265.1818237304688	-53.68492126464844	6444 $\pm$ 22	3.942	-2.43 $\pm$ 0.09	0
ngc6397id000009313jd2456866p5029f000	265.1951904296875	-53.66065216064453	6377 $\pm$ 22	4.152	-2.51 $\pm$ 0.09	0
ngc6397id000006307jd2456866p4985f000	265.169189453125	-53.67391967773438	6333 $\pm$ 23	4.145	-2.61 $\pm$ 0.09	0
ngc6397id000004668jd2456866p5198f000	265.1917114257812	-53.67977142333984	6433 $\pm$ 21	4.074	-2.39 $\pm$ 0.09	0
ngc6397id000007326jd2456866p5095f000	265.1476745605469	-53.68590545654297	6362 $\pm$ 23	4.113	-2.4 $\pm$ 0.09	0
ngc6397id000004642jd2456865p6043f000	265.1923118	-53.6849038	6402 $\pm$ 23	4.041	-2.25 $\pm$ 0.09	0
ngc6397id000014151jd2456865p6268f000	265.17626953125	-53.65649032592773	6358 $\pm$ 22	4.023	-2.7 $\pm$ 0.1	0
ngc6397id000004305jd2456866p5198f000	265.2001953125	-53.68675994873047	6382 $\pm$ 22	4.076	-2.33 $\pm$ 0.09	0
ngc6397id000010163jd2456866p4985f000	265.1794128417969	-53.66990280151367	6075 $\pm$ 24	3.799	-2.4 $\pm$ 0.08	0
ngc6397id000002872jd2456865p5970f000	265.1466646	-53.6898327	6346 $\pm$ 23	4.064	-2.41 $\pm$ 0.09	0
ngc6397id000010584jd2456866p4985f000	265.1736755371094	-53.67370986938477	6346 $\pm$ 22	4.116	-2.53 $\pm$ 0.09	0
ngc6397id000001264jd2456866p5198f000	265.190185546875	-53.69049072265625	6374 $\pm$ 22	4.145	-2.4 $\pm$ 0.09	0
ngc6397id000008933jd2456865p5898f000	265.2034966	-53.6694062	6424 $\pm$ 23	4.082	-2.2 $\pm$ 0.08	0
ngc6397id000007141jd2456865p5970f000	265.1526162	-53.6826963	6441 $\pm$ 22	4.138	-2.06 $\pm$ 0.07	0
ngc6397id000007289jd2456865p5970f000	265.1491909	-53.6781886	6405 $\pm$ 23	4.166	-2.14 $\pm$ 0.08	0
ngc6397id000007250jd2456865p5970f000	265.1500529	-53.6780366	6312 $\pm$ 23	4.076	-2.34 $\pm$ 0.09	0
ngc6397id000008269jd2456868p6022f000	265.2244135	-53.6710254	6404 $\pm$ 22	4.17	-2.31 $\pm$ 0.08	0
ngc6397id000006676jd2456865p5970f000	265.1626372	-53.6805171	6198 $\pm$ 24	3.89	-2.47 $\pm$ 0.09	0
ngc6397id000012630jd2456865p6413f001	265.1259460449219	-53.67342758178711	6385 $\pm$ 23	4.018	-2.48 $\pm$ 0.09	1
ngc6397id000013802jd2456865p6268f000	265.1852111816406	-53.65949249267578	6378 $\pm$ 23	4.107	-2.29 $\pm$ 0.08	0
ngc6397id000007079jd2456865p5970f000	265.1542231	-53.6769906	6422 $\pm$ 23	4.109	-2.09 $\pm$ 0.07	0
ngc6397id000009281jd2456866p5029f000	265.1961975097656	-53.6651496887207	6376 $\pm$ 22	4.156	-2.31 $\pm$ 0.08	0
ngc6397id000006933jd2456866p5095f000	265.1576232910156	-53.67687225341797	6435 $\pm$ 22	4.148	-2.57 $\pm$ 0.1	0
ngc6397id000013975jd2456865p6268f000	265.1806335449219	-53.65981674194336	6363 $\pm$ 23	4.099	-2.3 $\pm$ 0.09	0
ngc6397id000014166jd2456865p6268f000	265.1758728027344	-53.6463623046875	6364 $\pm$ 23	4.089	-2.51 $\pm$ 0.09	0
ngc6397id000002019jd2456865p6341f000	265.1701354980469	-53.69700622558594	6440 $\pm$ 22	4.067	-2.43 $\pm$ 0.09	0
ngc6397id000004950jd2456865p5826f000	265.1871758	-53.6738159	6369 $\pm$ 22	4.021	-2.31 $\pm$ 0.09	0
ngc6397id000002223jd2456865p6341f000	265.1652526855469	-53.68910980224609	6352 $\pm$ 23	4.082	-2.65 $\pm$ 0.1	0
ngc6397id000011433jd2456866p4985f000	265.1596374511719	-53.67035293579102	6428 $\pm$ 22	4.151	-2.65 $\pm$ 0.11	0
ngc6397id000007141jd2456866p5095f000	265.1526184082031	-53.68269729614258	6398 $\pm$ 23	4.138	-2.51 $\pm$ 0.1	0
ngc6397id000005603jd2456865p6043f000	265.1770357	-53.685938	6371 $\pm$ 23	4.072	-2.22 $\pm$ 0.08	0
ngc6397id000011627jd2456865p6115f000	265.1553461	-53.6672964	6448 $\pm$ 22	4.107	-2.43 $\pm$ 0.1	0
ngc6397id000010113jd2456866p4985f000	265.1803588867188	-53.67113494873047	6368 $\pm$ 23	4.152	-2.69 $\pm$ 0.1	0
ngc6397id000007403jd2456866p5095f000	265.1460876464844	-53.68186569213867	6462 $\pm$ 22	4.133	-2.39 $\pm$ 0.09	0
ngc6397id000004121jd2456865p6209f000	265.2050476074219	-53.67693710327148	6414 $\pm$ 23	4.057	-2.49 $\pm$ 0.1	0
ngc6397id000000160jd2456871p6250f000	265.1689766	-53.7041787	6413 $\pm$ 23	4.113	-2.2 $\pm$ 0.09	0
ngc6397id000004967jd2456865p6043f000	265.1863664	-53.6791691	6107 $\pm$ 25	3.849	-2.21 $\pm$ 0.07	0
ngc6397id000008071jd2456870p6068f001	265.1262758	-53.6820981	6347 $\pm$ 24	4.137	-1.96 $\pm$ 0.06	1
ngc6397id000014758jd2456865p6115f000	265.1591471	-53.658677	6394 $\pm$ 24	4.152	-2.02 $\pm$ 0.07	0
ngc6397id000004758jd2456865p5826f000	265.1904988	-53.6744781	5768 $\pm$ 32	3.603	-2.1 $\pm$ 0.06	0
ngc6397id016000098jd2456870p5705f000	265.1643456	-53.6320103	6455 $\pm$ 23	4.033	-2.11 $\pm$ 0.08	0
ngc6397id000001288jd2456865p6043f000	265.189702	-53.6886753	6405 $\pm$ 24	4.117	-2.27 $\pm$ 0.09	0
ngc6397id000009769jd2456866p5029f000	265.1860961914062	-53.66974639892578	6365 $\pm$ 23	4.096	-2.35 $\pm$ 0.09	0
ngc6397id000013475jd2456865p6268f001	265.1955871582031	-53.65458679199219	6165 $\pm$ 25	4.001	-2.34 $\pm$ 0.08	1
ngc6397id000001552jd2456865p6043f000	265.1823548	-53.6906934	6403 $\pm$ 25	4.157	-2.31 $\pm$ 0.09	0
ngc6397id000009188jd2456865p5898f000	265.1976478	-53.6667741	6417 $\pm$ 24	4.176	-2.07 $\pm$ 0.07	0
ngc6397id000013899jd2456865p6268f000	265.1830749511719	-53.64958190917969	6407 $\pm$ 23	4.16	-2.22 $\pm$ 0.08	0
ngc6397id000007321jd2456866p5095f000	265.1483764648438	-53.67423248291016	6440 $\pm$ 23	4.13	-2.2 $\pm$ 0.09	0
ngc6397id000001352jd2456866p5198f000	265.1875	-53.690185546875	6396 $\pm$ 23	4.112	-2.31 $\pm$ 0.09	0
ngc6397id000009920jd2456865p6268f000	265.1837463378906	-53.66019821166992	6348 $\pm$ 24	4.075	-2.45 $\pm$ 0.1	0
ngc6397id000006808jd2456866p4985f000	265.1599731445312	-53.67612075805664	6313 $\pm$ 22	3.994	-2.38 $\pm$ 0.08	0
ngc6397id000012228jd2456865p6413f000	265.140625	-53.65993118286133	6547 $\pm$ 21	4.102	-2.36 $\pm$ 0.09	0
ngc6397id000012112jd2456865p6413f000	265.143798828125	-53.66922760009766	6333 $\pm$ 23	4.1	-2.43 $\pm$ 0.09	0
ngc6397id000007644jd2456865p5970f000	265.1398245	-53.6829893	6315 $\pm$ 25	4.133	-2.36 $\pm$ 0.08	0
ngc6397id000003816jd2456865p6209f000	265.2142639160156	-53.6765251159668	6489 $\pm$ 23	4.106	-2.39 $\pm$ 0.1	0
ngc6397id000004668jd2456865p6043f000	265.1917266	-53.6797709	6375 $\pm$ 23	4.074	-2.29 $\pm$ 0.09	0
ngc6397id000007644jd2456866p5095f000	265.1398315429688	-53.68299102783203	6479 $\pm$ 22	4.133	-2.53 $\pm$ 0.1	0
ngc6397id000005744jd2456865p5826f000	265.1758708	-53.6783229	6298 $\pm$ 23	3.981	-2.35 $\pm$ 0.08	0
ngc6397id000009865jd2456866p4985f000	265.18408203125	-53.66758728027344	6297 $\pm$ 22	3.962	-2.53 $\pm$ 0.09	0
ngc6397id000001626jd2456866p5198f000	265.1804809570312	-53.68819046020508	6368 $\pm$ 23	4.158	-2.2 $\pm$ 0.08	0
ngc6397id000011549jd2456865p6115f000	265.157077	-53.6640949	6326 $\pm$ 25	3.983	-2.25 $\pm$ 0.08	0
ngc6397id000002887jd2456871p5762f000	265.1459416	-53.691632	6500 $\pm$ 25	4.056	-2.56 $\pm$ 0.11	0
ngc6397id015000371jd2456868p6177f000	265.1987535	-53.6392919	6158 $\pm$ 25	3.931	-2.06 $\pm$ 0.06	0
ngc6397id000001447jd2456866p5198f000	265.1851501464844	-53.69069671630859	6413 $\pm$ 23	4.191	-2.32 $\pm$ 0.09	0
ngc6397id000012514jd2456865p6413f000	265.1300659179688	-53.66995239257812	6397 $\pm$ 23	4.083	-2.54 $\pm$ 0.1	0
ngc6397id000001237jd2456865p6043f000	265.1906651	-53.6908838	6403 $\pm$ 24	4.087	-2.34 $\pm$ 0.09	0
ngc6397id000005595jd2456866p4985f000	265.1775512695312	-53.67420196533203	6307 $\pm$ 24	3.926	-2.27 $\pm$ 0.08	0
ngc6397id000006994jd2456866p5095f000	265.1561584472656	-53.68328475952148	6364 $\pm$ 23	4.163	-2.37 $\pm$ 0.09	0
ngc6397id000013897jd2456865p6268f000	265.1830749511719	-53.65059661865234	6404 $\pm$ 23	4.13	-2.33 $\pm$ 0.09	0
ngc6397id000007558jd2456865p5970f001	265.1418187	-53.683518	6291 $\pm$ 25	4.132	-2.1 $\pm$ 0.07	1
ngc6397id000006910jd2456865p5970f000	265.1587091	-53.6762596	6364 $\pm$ 24	4.019	-2.33 $\pm$ 0.09	0
ngc6397id000007682jd2456866p5095f000	265.1387634277344	-53.68533325195312	6399 $\pm$ 23	4.061	-2.54 $\pm$ 0.1	0
ngc6397id000004695jd2456865p6043f000	265.1911932	-53.6855698	6369 $\pm$ 24	4.051	-2.27 $\pm$ 0.09	0
ngc6397id000005188jd2456866p5198f000	265.1827087402344	-53.68531036376953	6551 $\pm$ 21	4.145	-2.59 $\pm$ 0.11	0
ngc6397id000015021jd2456865p6115f000	265.1509009	-53.6580191	6316 $\pm$ 24	4.139	-2.38 $\pm$ 0.09	0
ngc6397id000001793jd2456865p6043f000	265.1763754	-53.6891631	6320 $\pm$ 25	4.085	-1.89 $\pm$ 0.06	0
ngc6397id000005233jd2456866p4985f000	265.1821594238281	-53.67421722412109	6373 $\pm$ 23	4.165	-2.63 $\pm$ 0.1	0
ngc6397id000004917jd2456865p6043f000	265.1875444	-53.681068	6209 $\pm$ 24	3.845	-2.18 $\pm$ 0.07	0
ngc6397id000004886jd2456866p4985f000	265.1880493164062	-53.67898178100586	6402 $\pm$ 25	4.145	-2.69 $\pm$ 0.11	0
ngc6397id000011835jd2456865p6413f000	265.151611328125	-53.67176055908203	6472 $\pm$ 23	4.128	-2.44 $\pm$ 0.1	0
ngc6397id000006546jd2456866p5095f000	265.1651000976562	-53.68050765991211	6382 $\pm$ 24	4.145	-2.72 $\pm$ 0.1	0
ngc6397id000001049jd2456865p6043f000	265.1966128	-53.6880073	6152 $\pm$ 26	3.845	-2.51 $\pm$ 0.09	0
ngc6397id000005863jd2456865p5826f000	265.1749087	-53.6745152	6181 $\pm$ 25	3.861	-2.29 $\pm$ 0.08	0
ngc6397id000003648jd2456865p6209f000	265.2190856933594	-53.67945861816406	6362 $\pm$ 24	4.104	-2.35 $\pm$ 0.09	0
ngc6397id000002687jd2456865p6341f000	265.1524658203125	-53.69466018676758	6394 $\pm$ 23	4.101	-2.39 $\pm$ 0.09	0
ngc6397id000007289jd2456866p5095f000	265.1492004394531	-53.67818832397461	6429 $\pm$ 23	4.166	-2.58 $\pm$ 0.1	0
ngc6397id000007522jd2456865p5970f000	265.1433684	-53.680594	6317 $\pm$ 26	4.126	-2.14 $\pm$ 0.08	0
ngc6397id000008764jd2456865p5898f000	265.2085104	-53.6693588	6274 $\pm$ 25	4.049	-2.38 $\pm$ 0.09	0
ngc6397id000004885jd2456866p5198f000	265.1882934570312	-53.67914199829102	6459 $\pm$ 24	4.045	-2.31 $\pm$ 0.09	0
ngc6397id000006572jd2456865p5970f000	265.1643857	-53.6829004	5801 $\pm$ 29	3.594	-2.03 $\pm$ 0.06	0
ngc6397id000007427jd2456866p5095f000	265.145263671875	-53.68212127685547	6362 $\pm$ 24	4.186	-2.33 $\pm$ 0.08	0
ngc6397id000004322jd2456865p6209f000	265.1999206542969	-53.67699432373047	6397 $\pm$ 24	4.078	-2.24 $\pm$ 0.09	0
ngc6397id000006677jd2456865p5970f000	265.1622396	-53.6801629	6314 $\pm$ 24	4.126	-2.31 $\pm$ 0.09	0
ngc6397id000009900jd2456866p5029f000	265.1834716796875	-53.66707229614258	6454 $\pm$ 23	4.062	-2.32 $\pm$ 0.09	0
ngc6397id000006933jd2456865p5970f000	265.1576186	-53.676874	6429 $\pm$ 24	4.148	-2.3 $\pm$ 0.09	0
ngc6397id000006430jd2456866p5095f000	265.1664428710938	-53.68290710449219	6504 $\pm$ 24	4.166	-2.32 $\pm$ 0.1	0
ngc6397id000004967jd2456865p5826f000	265.1863664	-53.6791691	6019 $\pm$ 27	3.849	-2.36 $\pm$ 0.08	0
ngc6397id000009125jd2456866p5029f000	265.19970703125	-53.66514205932617	6426 $\pm$ 24	4.193	-2.54 $\pm$ 0.1	0
ngc6397id000007312jd2456866p5095f000	265.1484069824219	-53.67963790893555	6484 $\pm$ 24	4.181	-2.28 $\pm$ 0.1	0
ngc6397id000009281jd2456865p5898f000	265.1961894	-53.665148	6367 $\pm$ 24	4.156	-2.21 $\pm$ 0.08	0
ngc6397id000005792jd2456865p5826f001	265.175591	-53.6801584	6404 $\pm$ 24	4.079	-2.14 $\pm$ 0.08	1
ngc6397id000002025jd2456865p6341f000	265.1698913574219	-53.69448852539062	6237 $\pm$ 24	3.925	-2.43 $\pm$ 0.09	0
ngc6397id019000400jd2456870p5991f000	265.1044954	-53.668232	6419 $\pm$ 23	4.182	-2.16 $\pm$ 0.08	0
ngc6397id000004305jd2456865p6043f000	265.2001988	-53.6867595	6403 $\pm$ 23	4.076	-2.28 $\pm$ 0.09	0
ngc6397id000001921jd2456865p6341f000	265.1733093261719	-53.69185256958008	6458 $\pm$ 24	4.105	-2.31 $\pm$ 0.09	0
ngc6397id000002097jd2456865p6341f000	265.1684265136719	-53.69586563110352	6485 $\pm$ 25	4.112	-2.7 $\pm$ 0.11	0
ngc6397id000001348jd2456865p6043f000	265.1874767	-53.6908045	6369 $\pm$ 25	4.068	-2.23 $\pm$ 0.08	0
ngc6397id000010062jd2456865p5898f000	265.1811676	-53.6643614	6411 $\pm$ 24	4.058	-2.24 $\pm$ 0.09	0
ngc6397id000005901jd2456865p5826f000	265.1739939	-53.6768117	6389 $\pm$ 24	4.105	-2.33 $\pm$ 0.09	0
ngc6397id000008553jd2456866p5029f000	265.2143249511719	-53.66813278198242	6091 $\pm$ 26	3.86	-2.47 $\pm$ 0.08	0
ngc6397id000005437jd2456865p5826f000	265.1794634	-53.6773355	5738 $\pm$ 33	3.456	-2.11 $\pm$ 0.06	0
ngc6397id000011435jd2456865p6115f000	265.1598647	-53.6700714	6187 $\pm$ 25	3.852	-2.34 $\pm$ 0.09	0
ngc6397id000007403jd2456865p5970f000	265.146089	-53.6818659	6362 $\pm$ 24	4.133	-2.25 $\pm$ 0.08	0
ngc6397id000004758jd2456866p5029f000	265.1904907226562	-53.67447662353516	5685 $\pm$ 31	3.603	-2.1 $\pm$ 0.06	0
ngc6397id000008532jd2456865p6209f000	265.2149658203125	-53.66937255859375	6304 $\pm$ 25	4.05	-2.39 $\pm$ 0.09	0
ngc6397id000010315jd2456866p4985f000	265.1769104003906	-53.67312240600586	6373 $\pm$ 24	4.112	-2.19 $\pm$ 0.08	0
ngc6397id000004868jd2456866p5198f000	265.1882934570312	-53.68633270263672	6406 $\pm$ 24	4.184	-2.48 $\pm$ 0.11	0
ngc6397id000001261jd2456866p5198f001	265.1900939941406	-53.69107055664062	6407 $\pm$ 25	4.187	-2.28 $\pm$ 0.09	1
ngc6397id000002568jd2456865p6341f000	265.15625	-53.69879913330078	6415 $\pm$ 23	4.063	-2.41 $\pm$ 0.09	0
ngc6397id000005772jd2456866p4985f000	265.1757507324219	-53.67423248291016	6330 $\pm$ 24	3.969	-2.4 $\pm$ 0.09	0
ngc6397id000005872jd2456866p5198f000	265.1740417480469	-53.68682098388672	6479 $\pm$ 23	4.185	-2.04 $\pm$ 0.08	0
ngc6397id000007321jd2456865p6413f000	265.1483764648438	-53.67423248291016	6437 $\pm$ 23	4.13	-2.69 $\pm$ 0.11	0
ngc6397id000007682jd2456865p5970f000	265.1387629	-53.6853324	6440 $\pm$ 24	4.061	-2.61 $\pm$ 0.11	0
ngc6397id000014833jd2456866p5251f000	265.1565856933594	-53.65548706054688	5920 $\pm$ 28	3.675	-2.07 $\pm$ 0.06	0
ngc6397id000002553jd2456865p6341f001	265.156494140625	-53.69296264648438	6747 $\pm$ 22	3.999	-2.24 $\pm$ 0.1	1
ngc6397id000004931jd2456865p6043f000	265.1873328	-53.6826848	6441 $\pm$ 24	4.103	-2.47 $\pm$ 0.11	0
ngc6397id000009188jd2456866p5029f000	265.1976623535156	-53.66677474975586	6451 $\pm$ 23	4.176	-2.35 $\pm$ 0.09	0
ngc6397id000004524jd2456865p6043f000	265.1947739	-53.6856092	6371 $\pm$ 25	4.04	-2.22 $\pm$ 0.08	0
ngc6397id000001330jd2456865p6043f000	265.1885804	-53.690542	6232 $\pm$ 25	3.909	-2.39 $\pm$ 0.09	0
ngc6397id000007312jd2456865p5970f000	265.1483991	-53.6796369	6343 $\pm$ 28	4.181	-2.28 $\pm$ 0.09	0
ngc6397id000006942jd2456866p5095f000	265.157470703125	-53.68603515625	6502 $\pm$ 24	4.19	-2.42 $\pm$ 0.11	0
ngc6397id000011551jd2456866p5251f000	265.1574096679688	-53.66313552856445	5836 $\pm$ 29	3.626	-2.18 $\pm$ 0.06	0
ngc6397id000003418jd2456868p6022f001	265.2269117	-53.6780578	6436 $\pm$ 25	4.111	-2.33 $\pm$ 0.09	1
ngc6397id000009291jd2456866p5029f000	265.1951293945312	-53.6711540222168	6133 $\pm$ 25	3.836	-2.28 $\pm$ 0.08	0
ngc6397id000000706jd2456871p6333f000	265.2111684	-53.6937112	6540 $\pm$ 25	4.169	-2.07 $\pm$ 0.09	0
ngc6397id000009271jd2456866p5029f000	265.1959533691406	-53.66925811767578	6424 $\pm$ 23	4.17	-2.68 $\pm$ 0.1	0
ngc6397id000012457jd2456865p6413f000	265.1326599121094	-53.66635131835938	6472 $\pm$ 24	4.167	-2.56 $\pm$ 0.11	0
ngc6397id000005616jd2456865p5826f000	265.1770906	-53.6802397	6405 $\pm$ 24	4.139	-2.28 $\pm$ 0.09	0
ngc6397id000011478jd2456865p6115f000	265.1591815	-53.6640243	6382 $\pm$ 24	4.143	-2.14 $\pm$ 0.08	0
ngc6397id000004157jd2456865p6209f000	265.2043151855469	-53.68128967285156	6415 $\pm$ 24	4.071	-2.76 $\pm$ 0.11	0
ngc6397id000010348jd2456865p6115f000	265.1768961	-53.6610346	6270 $\pm$ 25	3.992	-2.17 $\pm$ 0.07	0
ngc6397id000011951jd2456865p6413f000	265.1483764648438	-53.67155456542969	6407 $\pm$ 25	4.169	-2.53 $\pm$ 0.11	0
ngc6397id000002024jd2456865p6341f000	265.170166015625	-53.69437789916992	6247 $\pm$ 25	3.976	-2.34 $\pm$ 0.08	0
ngc6397id000014830jd2456865p6115f000	265.1567373	-53.6572077	6353 $\pm$ 25	4.153	-2.37 $\pm$ 0.09	0
ngc6397id000007463jd2456865p6413f000	265.1452026367188	-53.67397308349609	6506 $\pm$ 22	4.033	-2.7 $\pm$ 0.11	0
ngc6397id000005032jd2456865p5826f000	265.1853217	-53.6797284	6155 $\pm$ 30	3.838	-2.54 $\pm$ 0.11	0
ngc6397id000001965jd2456865p6341f000	265.171630859375	-53.68899917602539	6314 $\pm$ 24	4.068	-2.67 $\pm$ 0.11	0
ngc6397id024000143jd2456868p6342f000	265.1932936	-53.620772	6354 $\pm$ 25	4.069	-2.29 $\pm$ 0.09	0
ngc6397id000000796jd2456865p6043f000	265.2068785	-53.6904805	6293 $\pm$ 25	4.028	-2.34 $\pm$ 0.09	0
ngc6397id000012068jd2456865p6413f000	265.1451110839844	-53.66693496704102	6394 $\pm$ 24	4.193	-2.29 $\pm$ 0.09	0
ngc6397id000001120jd2456865p6043f000	265.1944702	-53.6916837	6334 $\pm$ 25	4.089	-2.55 $\pm$ 0.11	0
ngc6397id000000172jd2456865p6341f000	265.1684875488281	-53.70430755615234	6480 $\pm$ 24	4.049	-2.7 $\pm$ 0.12	0
ngc6397id000004202jd2456865p6209f000	265.2029724121094	-53.67933654785156	6388 $\pm$ 25	4.181	-2.26 $\pm$ 0.09	0
ngc6397id000011514jd2456866p4985f000	265.1579895019531	-53.67310333251953	6342 $\pm$ 25	4.166	-2.32 $\pm$ 0.1	0
ngc6397id000013630jd2456865p6268f000	265.191162109375	-53.64615249633789	6356 $\pm$ 24	4.127	-2.36 $\pm$ 0.09	0
ngc6397id000005637jd2456866p4985f000	265.1773376464844	-53.67466354370117	6396 $\pm$ 24	4.077	-2.24 $\pm$ 0.08	0
ngc6397id000006139jd2456865p6043f000	265.1704561	-53.6866381	5479 $\pm$ 31	2.717	-2.03 $\pm$ 0.05	0
ngc6397id000005693jd2456866p4985f000	265.1766052246094	-53.67451477050781	6415 $\pm$ 25	4.033	-2.28 $\pm$ 0.09	0
ngc6397id000011386jd2456866p5251f000	265.1609191894531	-53.66840362548828	5868 $\pm$ 30	3.638	-2.24 $\pm$ 0.07	0
ngc6397id000011982jd2456865p6413f000	265.1481628417969	-53.66768264770508	6316 $\pm$ 25	4.186	-2.58 $\pm$ 0.1	0
ngc6397id000012171jd2456865p6413f000	265.1418762207031	-53.6703987121582	6402 $\pm$ 25	4.188	-2.56 $\pm$ 0.11	0
ngc6397id000009900jd2456866p4985f000	265.1834716796875	-53.66707229614258	6396 $\pm$ 23	4.062	-2.46 $\pm$ 0.1	0
ngc6397id000004659jd2456866p5198f000	265.1916198730469	-53.68313217163086	6444 $\pm$ 24	4.13	-2.29 $\pm$ 0.09	0
ngc6397id000007519jd2456866p5095f000	265.1434326171875	-53.68296051025391	6369 $\pm$ 25	4.1	-2.58 $\pm$ 0.11	0
ngc6397id000011813jd2456865p6413f000	265.1521606445312	-53.66942977905273	6331 $\pm$ 25	4.145	-2.36 $\pm$ 0.1	0
ngc6397id000014955jd2456865p6115f000	265.1525159	-53.6587064	6337 $\pm$ 25	4.186	-2.24 $\pm$ 0.08	0
ngc6397id000005747jd2456865p5826f000	265.1757538	-53.6778381	5849 $\pm$ 30	3.646	-2.12 $\pm$ 0.06	0
ngc6397id000002298jd2456865p6341f001	265.1639404296875	-53.68785858154297	6366 $\pm$ 25	4.182	-2.38 $\pm$ 0.09	1
ngc6397id000001856jd2456865p6341f000	265.1749267578125	-53.69428253173828	6474 $\pm$ 24	4.1	-2.74 $\pm$ 0.11	0
ngc6397id000009865jd2456865p5898f000	265.1840674	-53.667586	6318 $\pm$ 26	3.962	-2.49 $\pm$ 0.1	0
ngc6397id000009198jd2456866p5029f000	265.19775390625	-53.66068649291992	6359 $\pm$ 24	4.075	-2.51 $\pm$ 0.1	0
ngc6397id000012268jd2456865p6413f000	265.1389770507812	-53.6669921875	6531 $\pm$ 27	4.123	-2.49 $\pm$ 0.11	0
ngc6397id000014213jd2456865p6268f000	265.1744689941406	-53.65933990478516	6159 $\pm$ 27	3.878	-2.29 $\pm$ 0.08	0
ngc6397id000001264jd2456865p6043f000	265.1901826	-53.6904902	6409 $\pm$ 25	4.145	-2.23 $\pm$ 0.09	0
ngc6397id000015761jd2456868p6342f000	265.1864612	-53.6393355	5841 $\pm$ 31	3.59	-2.03 $\pm$ 0.06	0
ngc6397id000014672jd2456865p6115f000	265.1617188	-53.6551142	6354 $\pm$ 26	4.169	-2.08 $\pm$ 0.08	0
ngc6397id000009313jd2456865p5898f000	265.1951788	-53.6606506	6402 $\pm$ 26	4.152	-2.25 $\pm$ 0.09	0
ngc6397id000010475jd2456866p4985f000	265.1756286621094	-53.67052459716797	6414 $\pm$ 26	4.172	-2.63 $\pm$ 0.11	0
ngc6397id014000101jd2456871p6333f000	265.2079363	-53.7090552	6443 $\pm$ 25	4.114	-2.58 $\pm$ 0.11	0
ngc6397id000001807jd2456865p6341f000	265.1757507324219	-53.69556427001953	6450 $\pm$ 24	4.13	-2.97 $\pm$ 0.12	0
ngc6397id000003669jd2456865p6209f000	265.2183837890625	-53.67957305908203	6436 $\pm$ 25	4.145	-2.49 $\pm$ 0.11	0
ngc6397id000007321jd2456865p5970f000	265.1483726	-53.6742307	6372 $\pm$ 26	4.13	-2.19 $\pm$ 0.08	0
ngc6397id000006299jd2456866p4985f000	265.1688842773438	-53.6757926940918	6422 $\pm$ 25	4.106	-2.38 $\pm$ 0.1	0
ngc6397id000008774jd2456866p5029f000	265.2084655761719	-53.66214752197266	6528 $\pm$ 27	4.154	-2.67 $\pm$ 0.12	0
ngc6397id000007945jd2456865p6413f000	265.1315002441406	-53.67694473266602	6457 $\pm$ 24	4.189	-2.71 $\pm$ 0.11	0
ngc6397id000010829jd2456865p6115f000	265.1704487	-53.6611909	6386 $\pm$ 24	4.079	-2.49 $\pm$ 0.1	0
ngc6397id000002327jd2456865p6341f000	265.1625671386719	-53.69322204589844	6365 $\pm$ 25	4.15	-2.29 $\pm$ 0.09	0
ngc6397id013000313jd2456871p6250f001	265.1745655	-53.7158136	6402 $\pm$ 26	4.097	-2.89 $\pm$ 0.12	1
ngc6397id000001261jd2456865p6043f001	265.1901003	-53.6910713	6405 $\pm$ 26	4.187	-2.0 $\pm$ 0.08	1
ngc6397id000004944jd2456865p5826f000	265.186958	-53.677928	6428 $\pm$ 25	4.07	-2.47 $\pm$ 0.11	0
ngc6397id000000851jd2456866p5198f000	265.2041015625	-53.6897087097168	6365 $\pm$ 25	4.156	-2.15 $\pm$ 0.08	0
ngc6397id000005387jd2456865p5826f000	265.180328	-53.6790448	6318 $\pm$ 25	4.076	-2.2 $\pm$ 0.08	0
ngc6397id000006994jd2456865p5970f000	265.1561444	-53.6832845	6441 $\pm$ 25	4.163	-2.33 $\pm$ 0.1	0
ngc6397id015000145jd2456871p6454f000	265.2109396	-53.6505523	6410 $\pm$ 26	4.064	-2.21 $\pm$ 0.09	0
ngc6397id000011127jd2456866p4985f000	265.1651916503906	-53.67330169677734	6388 $\pm$ 26	4.181	-2.53 $\pm$ 0.11	0
ngc6397id000010734jd2456866p5251f000	265.1716918945312	-53.66311645507812	5874 $\pm$ 32	4.128	-1.73 $\pm$ 0.05	0
ngc6397id000010244jd2456866p4985f000	265.1784362792969	-53.67084503173828	6421 $\pm$ 26	4.041	-2.12 $\pm$ 0.09	0
ngc6397id000008671jd2456865p5898f000	265.210716	-53.6624821	6338 $\pm$ 27	4.166	-2.36 $\pm$ 0.1	0
ngc6397id000008135jd2456870p6068f001	265.1233726	-53.6769787	6394 $\pm$ 27	4.053	-2.23 $\pm$ 0.09	1
ngc6397id000001352jd2456865p6043f000	265.1874911	-53.6901859	6370 $\pm$ 29	4.112	-2.19 $\pm$ 0.08	0
ngc6397id000006338jd2456865p6341f000	265.1680603027344	-53.6868782043457	6624 $\pm$ 23	4.162	-2.51 $\pm$ 0.11	0
ngc6397id000013420jd2456865p5898f000	265.1973475	-53.6586702	6202 $\pm$ 27	3.958	-2.45 $\pm$ 0.1	0
ngc6397id000013751jd2456865p6268f000	265.1869506835938	-53.65195465087891	6378 $\pm$ 25	4.181	-2.17 $\pm$ 0.08	0
ngc6397id000005894jd2456865p5826f000	265.1745324	-53.6780307	6322 $\pm$ 25	4.172	-2.04 $\pm$ 0.07	0
ngc6397id000014136jd2456865p6268f000	265.1765441894531	-53.6519889831543	6319 $\pm$ 26	4.085	-2.33 $\pm$ 0.09	0
ngc6397id000011631jd2456866p5251f000	265.1557312011719	-53.66492080688477	6040 $\pm$ 27	3.746	-2.32 $\pm$ 0.08	0
ngc6397id000005848jd2456865p5826f000	265.1750587	-53.6774667	6309 $\pm$ 25	4.048	-2.31 $\pm$ 0.09	0
ngc6397id000007427jd2456865p5970f000	265.1452732	-53.6821217	6441 $\pm$ 25	4.186	-2.03 $\pm$ 0.08	0
ngc6397id000009594jd2456866p5029f000	265.1891174316406	-53.67255783081055	6368 $\pm$ 26	4.047	-2.48 $\pm$ 0.1	0
ngc6397id000004079jd2456865p6209f000	265.2065124511719	-53.67386245727539	6368 $\pm$ 26	4.09	-2.41 $\pm$ 0.1	0
ngc6397id000014080jd2456865p6268f000	265.1785583496094	-53.64605331420898	5712 $\pm$ 34	3.569	-2.24 $\pm$ 0.07	0
ngc6397id000005451jd2456866p4985f000	265.1792602539062	-53.67446517944336	6457 $\pm$ 26	4.073	-2.49 $\pm$ 0.11	0
ngc6397id000001520jd2456866p5198f000	265.1828308105469	-53.68960571289062	6393 $\pm$ 26	4.151	-2.45 $\pm$ 0.11	0
ngc6397id000014479jd2456865p6115f000	265.1673798	-53.6581674	6351 $\pm$ 26	4.051	-2.1 $\pm$ 0.08	0
ngc6397id000005188jd2456865p6043f000	265.1827022	-53.6853093	6432 $\pm$ 26	4.145	-2.51 $\pm$ 0.11	0
ngc6397id000010734jd2456865p6115f000	265.1716772	-53.6631152	6269 $\pm$ 31	4.128	-2.0 $\pm$ 0.07	0
ngc6397id000006063jd2456866p4985f000	265.1717834472656	-53.68133926391602	6439 $\pm$ 26	4.09	-2.67 $\pm$ 0.12	0
ngc6397id000005872jd2456865p6043f000	265.1740432	-53.6868228	6313 $\pm$ 27	4.185	-2.55 $\pm$ 0.11	0
ngc6397id000005696jd2456866p4985f000	265.1768798828125	-53.67438888549805	6393 $\pm$ 26	4.024	-2.05 $\pm$ 0.08	0
ngc6397id000005748jd2456866p4985f001	265.1759033203125	-53.67690277099609	6370 $\pm$ 25	4.195	-2.16 $\pm$ 0.08	1
ngc6397id000005373jd2456866p5198f000	265.1801147460938	-53.68344497680664	6465 $\pm$ 25	4.165	-2.54 $\pm$ 0.11	0
ngc6397id000001626jd2456865p6043f000	265.1804957	-53.6881894	6284 $\pm$ 27	4.158	-2.19 $\pm$ 0.08	0
ngc6397id000005214jd2456866p4985f000	265.1824340820312	-53.67848968505859	6121 $\pm$ 32	3.94	-2.29 $\pm$ 0.09	0
ngc6397id000006942jd2456865p5970f000	265.1574619	-53.6860334	6413 $\pm$ 28	4.19	-2.1 $\pm$ 0.08	0
ngc6397id000003650jd2456865p6209f000	265.2189636230469	-53.67864227294922	6419 $\pm$ 27	4.093	-2.72 $\pm$ 0.12	0
ngc6397id000009271jd2456865p5898f000	265.1959501	-53.6692589	6422 $\pm$ 25	4.17	-2.22 $\pm$ 0.09	0
ngc6397id000009291jd2456865p5898f000	265.1951274	-53.6711545	6160 $\pm$ 28	3.836	-2.35 $\pm$ 0.09	0
ngc6397id000010869jd2456866p5251f000	265.1701354980469	-53.66340255737305	5497 $\pm$ 36	3.623	-1.72 $\pm$ 0.05	0
ngc6397id000004700jd2456866p5198f000	265.1912536621094	-53.68391799926758	6460 $\pm$ 26	4.191	-2.3 $\pm$ 0.11	0
ngc6397id000014763jd2456865p6115f000	265.1591267	-53.6563659	6386 $\pm$ 28	4.078	-2.26 $\pm$ 0.09	0
ngc6397id000012878jd2456870p5914f000	265.1175766	-53.6613304	6430 $\pm$ 27	4.19	-2.25 $\pm$ 0.1	0
ngc6397id000011106jd2456865p6115f000	265.1657908	-53.6673669	6406 $\pm$ 26	4.167	-2.4 $\pm$ 0.1	0
ngc6397id000010308jd2456865p6268f000	265.1778259277344	-53.65992736816406	6320 $\pm$ 26	4.138	-2.29 $\pm$ 0.1	0
ngc6397id000003887jd2456865p6209f000	265.2115173339844	-53.68415832519531	6425 $\pm$ 27	4.165	-2.92 $\pm$ 0.12	0
ngc6397id000004947jd2456866p4985f000	265.1873779296875	-53.6756706237793	6368 $\pm$ 27	3.992	-2.32 $\pm$ 0.1	0
ngc6397id000012209jd2456865p6413f000	265.140869140625	-53.67124938964844	6405 $\pm$ 25	4.178	-2.15 $\pm$ 0.08	0
ngc6397id000004885jd2456865p6043f000	265.188299	-53.6791424	6447 $\pm$ 26	4.045	-2.14 $\pm$ 0.09	0
ngc6397id000009871jd2456866p5029f000	265.1843566894531	-53.66596603393555	6407 $\pm$ 26	4.191	-2.26 $\pm$ 0.1	0
ngc6397id000004547jd2456865p5898f000	265.1948969	-53.6746616	5979 $\pm$ 30	3.77	-2.26 $\pm$ 0.08	0
ngc6397id000005758jd2456865p5826f000	265.1757452	-53.6762956	6438 $\pm$ 27	4.033	-2.75 $\pm$ 0.12	0
ngc6397id000005889jd2456865p5826f000	265.1743083	-53.6790094	6341 $\pm$ 27	4.14	-2.3 $\pm$ 0.09	0
ngc6397id000005241jd2456865p6043f000	265.1818301	-53.6849204	6271 $\pm$ 29	3.942	-2.28 $\pm$ 0.09	0
ngc6397id000006509jd2456865p5970f000	265.1652782	-53.6801885	6031 $\pm$ 30	3.738	-2.15 $\pm$ 0.08	0
ngc6397id000013683jd2456865p6268f000	265.1893005371094	-53.64899063110352	6304 $\pm$ 30	4.1	-2.51 $\pm$ 0.1	0
ngc6397id000002462jd2456865p6341f000	265.1589660644531	-53.69147109985352	6507 $\pm$ 26	4.156	-2.4 $\pm$ 0.11	0
ngc6397id000013540jd2456865p6268f000	265.1937866210938	-53.64916229248047	6414 $\pm$ 26	4.194	-2.59 $\pm$ 0.11	0
ngc6397id000015832jd2456870p5705f000	265.1829914	-53.6391446	6272 $\pm$ 27	4.002	-1.95 $\pm$ 0.07	0
ngc6397id000002298jd2456865p5970f001	265.1639488	-53.6878591	6378 $\pm$ 26	4.182	-2.21 $\pm$ 0.09	1
ngc6397id000011384jd2456865p6115f000	265.160694	-53.6690596	6351 $\pm$ 26	4.069	-2.31 $\pm$ 0.1	0
ngc6397id016000290jd2456870p5705f000	265.1524304	-53.6342248	5959 $\pm$ 32	3.735	-2.25 $\pm$ 0.08	0
ngc6397id000011361jd2456866p5251f000	265.1611633300781	-53.66288375854492	5777 $\pm$ 33	3.554	-2.09 $\pm$ 0.07	0
ngc6397id000005353jd2456865p5826f000	265.180497	-53.6785213	6344 $\pm$ 27	4.192	-2.39 $\pm$ 0.1	0
ngc6397id000014798jd2456865p6115f000	265.1578764	-53.652048	6352 $\pm$ 28	4.13	-2.26 $\pm$ 0.09	0
ngc6397id000004874jd2456866p5198f000	265.1882629394531	-53.68313217163086	6361 $\pm$ 27	4.189	-2.61 $\pm$ 0.11	0
ngc6397id000006622jd2456866p4985f000	265.1637878417969	-53.67668914794922	6183 $\pm$ 27	3.933	-2.42 $\pm$ 0.09	0
ngc6397id000001447jd2456865p6043f000	265.1851617	-53.6906975	6313 $\pm$ 28	4.191	-2.51 $\pm$ 0.11	0
ngc6397id000011269jd2456866p4985f000	265.1622314453125	-53.67370223999023	6436 $\pm$ 29	4.1	-2.26 $\pm$ 0.1	0
ngc6397id000001776jd2456866p5198f000	265.1771850585938	-53.68776702880859	6332 $\pm$ 28	4.173	-2.13 $\pm$ 0.09	0
ngc6397id000000930jd2456871p6333f000	265.2009337	-53.6958013	6306 $\pm$ 28	4.161	-2.23 $\pm$ 0.09	0
ngc6397id000003766jd2456865p6209f000	265.2153015136719	-53.68701934814453	6255 $\pm$ 28	4.118	-2.31 $\pm$ 0.09	0
ngc6397id000009100jd2456866p5029f000	265.2001037597656	-53.66630172729492	6405 $\pm$ 27	4.177	-2.35 $\pm$ 0.11	0
ngc6397id000005687jd2456866p4985f000	265.1768188476562	-53.67531967163086	6558 $\pm$ 26	4.188	-2.23 $\pm$ 0.1	0
ngc6397id000011514jd2456866p5095f000	265.1579895019531	-53.67310333251953	6369 $\pm$ 27	4.166	-2.67 $\pm$ 0.12	0
ngc6397id000015609jd2456871p6454f000	265.1957532	-53.6418908	6077 $\pm$ 31	3.825	-2.13 $\pm$ 0.08	0
ngc6397id000011419jd2456866p5251f000	265.1601867675781	-53.66518402099609	6083 $\pm$ 30	3.791	-2.37 $\pm$ 0.09	0
ngc6397id000011687jd2456865p6413f000	265.1544189453125	-53.67036819458008	6422 $\pm$ 30	4.188	-2.32 $\pm$ 0.11	0
ngc6397id000004659jd2456865p6043f000	265.1916205	-53.6831337	6405 $\pm$ 28	4.13	-2.52 $\pm$ 0.12	0
ngc6397id000005849jd2456865p5826f000	265.1750746	-53.6769181	6338 $\pm$ 27	4.125	-2.35 $\pm$ 0.1	0
ngc6397id019000213jd2456870p5991f000	265.0876752	-53.6669806	5959 $\pm$ 32	3.715	-2.16 $\pm$ 0.07	0
ngc6397id000001594jd2456866p5198f000	265.1810302734375	-53.69537353515625	6461 $\pm$ 27	4.163	-2.48 $\pm$ 0.12	0
ngc6397id000008774jd2456865p5898f000	265.2084617	-53.6621458	6352 $\pm$ 28	4.154	-2.26 $\pm$ 0.1	0
ngc6397id012000243jd2456871p6250f000	265.171355	-53.7164086	6359 $\pm$ 27	4.002	-2.23 $\pm$ 0.09	0
ngc6397id000011887jd2456866p5251f000	265.1499633789062	-53.66432189941406	6019 $\pm$ 31	3.77	-2.35 $\pm$ 0.09	0
ngc6397id000008671jd2456868p6099f000	265.210716	-53.6624821	6302 $\pm$ 28	4.166	-2.7 $\pm$ 0.12	0
ngc6397id000007519jd2456865p5970f000	265.143447	-53.6829591	6419 $\pm$ 28	4.1	-2.3 $\pm$ 0.11	0
ngc6397id000008443jd2456865p6209f000	265.2172241210938	-53.66915512084961	6427 $\pm$ 27	4.177	-2.34 $\pm$ 0.11	0
ngc6397id000005748jd2456865p5826f001	265.1759098	-53.6769011	6331 $\pm$ 28	4.195	-2.29 $\pm$ 0.1	1
ngc6397id000004648jd2456866p5198f000	265.192626953125	-53.67852783203125	6373 $\pm$ 27	4.052	-2.5 $\pm$ 0.11	0
ngc6397id000008671jd2456866p5029f000	265.2107238769531	-53.66248321533203	6375 $\pm$ 29	4.166	-2.64 $\pm$ 0.12	0
ngc6397id000005366jd2456865p5826f000	265.1806996	-53.6742366	5999 $\pm$ 31	3.711	-2.09 $\pm$ 0.07	0
ngc6397id000015359jd2456865p6413f000	265.1359252929688	-53.65956115722656	6113 $\pm$ 30	3.785	-2.32 $\pm$ 0.1	0
ngc6397id014000389jd2456871p6333f000	265.1965329	-53.7058084	6344 $\pm$ 28	4.192	-2.44 $\pm$ 0.1	0
ngc6397id014000278jd2456871p6333f000	265.2179677	-53.7003918	6345 $\pm$ 27	4.031	-2.25 $\pm$ 0.09	0
ngc6397id000004886jd2456866p5198f000	265.1880493164062	-53.67898178100586	6410 $\pm$ 27	4.145	-2.51 $\pm$ 0.11	0
ngc6397id000000851jd2456865p6043f000	265.2040966	-53.689708	6428 $\pm$ 28	4.156	-2.27 $\pm$ 0.11	0
ngc6397id000005166jd2456865p5826f000	265.1828336	-53.679151	6294 $\pm$ 29	4.151	-2.61 $\pm$ 0.12	0
ngc6397id000002474jd2456865p6341f000	265.1581726074219	-53.69700241088867	6427 $\pm$ 30	4.177	-2.58 $\pm$ 0.12	0
ngc6397id000009830jd2456866p4985f000	265.1846618652344	-53.66946029663086	6307 $\pm$ 27	3.99	-2.55 $\pm$ 0.11	0
ngc6397id000009125jd2456865p5898f000	265.1997075	-53.665143	6469 $\pm$ 27	4.193	-2.64 $\pm$ 0.13	0
ngc6397id000003712jd2456865p6209f000	265.2169799804688	-53.67775726318359	6343 $\pm$ 28	4.106	-2.16 $\pm$ 0.09	0
ngc6397id023000645jd2456868p6099f000	265.2337664	-53.6559065	6350 $\pm$ 30	4.142	-1.92 $\pm$ 0.08	0
ngc6397id000004685jd2456866p5029f000	265.19189453125	-53.67461395263672	6427 $\pm$ 27	4.109	-2.6 $\pm$ 0.12	0
ngc6397id000004685jd2456865p5898f000	265.1918904	-53.6746126	6435 $\pm$ 28	4.109	-1.98 $\pm$ 0.09	0
ngc6397id000009913jd2456866p5029f000	265.1835021972656	-53.66216659545898	6494 $\pm$ 27	4.183	-2.29 $\pm$ 0.11	0
ngc6397id000005783jd2456865p6043f000	265.1755903	-53.682886	6360 $\pm$ 29	4.126	-2.33 $\pm$ 0.11	0
ngc6397id000009871jd2456865p5898f000	265.184362	-53.6659667	6438 $\pm$ 29	4.191	-2.04 $\pm$ 0.09	0
ngc6397id000006536jd2456865p5970f000	265.1649925	-53.6823124	6360 $\pm$ 27	4.009	-2.05 $\pm$ 0.08	0
ngc6397id000014429jd2456866p5251f000	265.1683044433594	-53.65503692626953	6486 $\pm$ 26	3.788	-2.39 $\pm$ 0.11	0
ngc6397id000000160jd2456865p6341f000	265.1689758300781	-53.70417785644531	6489 $\pm$ 28	4.113	-2.75 $\pm$ 0.14	0
ngc6397id000014213jd2456866p5251f000	265.1744689941406	-53.65933990478516	6267 $\pm$ 29	3.878	-2.45 $\pm$ 0.11	0
ngc6397id015000145jd2456868p6177f000	265.2109396	-53.6505523	6312 $\pm$ 29	4.064	-2.42 $\pm$ 0.11	0
ngc6397id000006546jd2456865p5970f000	265.1650976	-53.6805071	6260 $\pm$ 32	4.145	-2.49 $\pm$ 0.11	0
ngc6397id000005661jd2456866p4985f000	265.1764221191406	-53.67914199829102	6419 $\pm$ 29	4.119	-2.62 $\pm$ 0.13	0
ngc6397id000004758jd2456865p5898f000	265.1904988	-53.6744781	5632 $\pm$ 37	3.603	-2.06 $\pm$ 0.06	0
ngc6397id000009198jd2456865p5898f000	265.1977666	-53.6606858	6449 $\pm$ 29	4.075	-2.21 $\pm$ 0.1	0
ngc6397id000006565jd2456865p6341f008	265.1642761230469	-53.68608856201172	5057 $\pm$ 14	1.663	-2.31 $\pm$ 0.06	8
ngc6397id000007747jd2456871p5762f000	265.1366763	-53.6865687	6328 $\pm$ 29	4.116	-2.38 $\pm$ 0.11	0
ngc6397id000010552jd2456865p6268f000	265.1751098632812	-53.6600341796875	6096 $\pm$ 31	3.857	-2.23 $\pm$ 0.08	0
ngc6397id000001733jd2456865p6341f000	265.177734375	-53.69580459594727	6508 $\pm$ 28	4.136	-2.35 $\pm$ 0.13	0
ngc6397id000004868jd2456865p6043f000	265.1882941	-53.686333	6332 $\pm$ 29	4.184	-2.44 $\pm$ 0.11	0
ngc6397id000006430jd2456865p5970f000	265.1664501	-53.6829077	6432 $\pm$ 28	4.166	-2.1 $\pm$ 0.09	0
ngc6397id000005783jd2456865p5826f000	265.1755903	-53.682886	6368 $\pm$ 28	4.126	-2.11 $\pm$ 0.09	0
ngc6397id000011687jd2456865p6115f000	265.1544144	-53.6703682	6413 $\pm$ 29	4.188	-2.45 $\pm$ 0.12	0
ngc6397id000011282jd2456866p5251f000	265.1627197265625	-53.66617584228516	6278 $\pm$ 29	3.939	-2.61 $\pm$ 0.12	0
ngc6397id000003418jd2456865p6209f000	265.2268981933594	-53.67805862426758	6479 $\pm$ 31	4.111	-2.61 $\pm$ 0.14	0
ngc6397id000011578jd2456866p5251f000	265.1563720703125	-53.66453552246094	6159 $\pm$ 31	3.887	-2.26 $\pm$ 0.09	0
ngc6397id000005498jd2456865p5826f000	265.1787165	-53.6737925	6304 $\pm$ 29	3.921	-2.26 $\pm$ 0.1	0
ngc6397id000008402jd2456868p6099f000	265.2186483	-53.6664154	6380 $\pm$ 30	4.094	-2.33 $\pm$ 0.12	0
ngc6397id000007806jd2456865p5970f000	265.1354346	-53.6823704	6383 $\pm$ 30	4.189	-2.72 $\pm$ 0.14	0
ngc6397id000011173jd2456866p5251f000	265.164794921875	-53.66400146484375	5956 $\pm$ 33	3.726	-2.19 $\pm$ 0.08	0
ngc6397id000009769jd2456865p5898f000	265.1860893	-53.6697465	6405 $\pm$ 29	4.096	-2.76 $\pm$ 0.14	0
ngc6397id000008553jd2456865p5898f000	265.2143389	-53.6681329	6232 $\pm$ 32	3.86	-2.24 $\pm$ 0.1	0
ngc6397id000005310jd2456865p5826f000	265.1814618	-53.6770189	6332 $\pm$ 31	4.067	-2.31 $\pm$ 0.11	0
ngc6397id000015609jd2456868p6177f000	265.1957532	-53.6418908	6033 $\pm$ 37	3.825	-2.54 $\pm$ 0.12	0
ngc6397id000005032jd2456866p5198f000	265.1853332519531	-53.67972946166992	5931 $\pm$ 41	3.838	-2.49 $\pm$ 0.1	0
ngc6397id000000638jd2456865p6209f000	265.2160949707031	-53.68780136108398	5750 $\pm$ 39	3.54	-2.25 $\pm$ 0.08	0
ngc6397id000014589jd2456866p5251f000	265.1645202636719	-53.65333938598633	6205 $\pm$ 30	3.932	-2.14 $\pm$ 0.09	0
ngc6397id000011801jd2456866p5251f000	265.1523742675781	-53.66011047363281	6251 $\pm$ 32	3.841	-2.42 $\pm$ 0.11	0
ngc6397id000008532jd2456866p5029f000	265.2149658203125	-53.66937255859375	6372 $\pm$ 26	4.05	-2.37 $\pm$ 0.1	0
ngc6397id000005842jd2456865p5826f000	265.1749364	-53.6786057	6248 $\pm$ 30	3.859	-2.14 $\pm$ 0.09	0
ngc6397id000005002jd2456866p4985f000	265.1860046386719	-53.67684555053711	6528 $\pm$ 30	4.195	-2.54 $\pm$ 0.14	0
ngc6397id000007209jd2456866p5095f000	265.1512145996094	-53.67947387695312	6358 $\pm$ 29	4.16	-2.56 $\pm$ 0.12	0
ngc6397id023000575jd2456868p6099f000	265.225419	-53.6577704	6273 $\pm$ 33	3.853	-2.61 $\pm$ 0.13	0
ngc6397id000001776jd2456865p6043f000	265.1771997	-53.6877683	6373 $\pm$ 30	4.173	-2.29 $\pm$ 0.11	0
ngc6397id012000310jd2456871p6149f000	265.1507383	-53.7104488	6461 $\pm$ 32	4.16	-1.98 $\pm$ 0.09	0
ngc6397id000007617jd2456865p6413f000	265.1408386230469	-53.67440795898438	6384 $\pm$ 30	4.16	-2.26 $\pm$ 0.11	0
ngc6397id000010772jd2456865p6115f000	265.1711819	-53.6647941	6523 $\pm$ 30	4.099	-2.33 $\pm$ 0.13	0
ngc6397id021000286jd2456868p5944f000	265.2434158	-53.6767687	5699 $\pm$ 41	3.465	-2.2 $\pm$ 0.08	0
ngc6397id000006482jd2456866p4985f000	265.1658630371094	-53.67798614501953	6393 $\pm$ 28	4.047	-2.53 $\pm$ 0.14	0
ngc6397id000005702jd2456866p4985f000	265.1764221191406	-53.67376327514648	6129 $\pm$ 36	3.816	-2.16 $\pm$ 0.1	0
ngc6397id000010502jd2456866p5251f000	265.175537109375	-53.66274261474609	6364 $\pm$ 30	3.885	-2.46 $\pm$ 0.13	0
ngc6397id000005373jd2456865p6043f000	265.1801211	-53.683444	6483 $\pm$ 31	4.165	-2.27 $\pm$ 0.12	0
ngc6397id000010452jd2456865p6115f000	265.1760465	-53.661685	6459 $\pm$ 28	4.085	-2.73 $\pm$ 0.14	0
ngc6397id000011517jd2456866p5251f000	265.1576538085938	-53.67008209228516	6413 $\pm$ 28	3.929	-2.61 $\pm$ 0.13	0
ngc6397id000004700jd2456865p6043f000	265.191244	-53.6839192	6458 $\pm$ 30	4.191	-2.42 $\pm$ 0.13	0
ngc6397id000011264jd2456866p5251f000	265.1630859375	-53.66115951538086	6202 $\pm$ 31	3.908	-2.14 $\pm$ 0.09	0
ngc6397id000004976jd2456866p5198f000	265.1861877441406	-53.68473052978516	6450 $\pm$ 31	4.056	-2.46 $\pm$ 0.14	0
ngc6397id000009542jd2456866p5029f000	265.1898193359375	-53.66870880126953	5829 $\pm$ 44	3.871	-2.23 $\pm$ 0.09	0
ngc6397id000008656jd2456865p5898f000	265.2111646	-53.6621621	5600 $\pm$ 43	2.952	-1.81 $\pm$ 0.07	0
ngc6397id000003529jd2456865p6209f000	265.2229309082031	-53.67570114135742	6449 $\pm$ 31	4.19	-1.9 $\pm$ 0.08	0
ngc6397id000003847jd2456865p6209f000	265.2128601074219	-53.68383407592773	6435 $\pm$ 31	4.053	-2.15 $\pm$ 0.11	0
ngc6397id000011911jd2456865p6413f000	265.1498107910156	-53.66708755493164	6407 $\pm$ 30	4.189	-2.53 $\pm$ 0.13	0
ngc6397id000011035jd2456865p6115f000	265.1669788	-53.6678651	6093 $\pm$ 34	3.849	-2.1 $\pm$ 0.09	0
ngc6397id000005233jd2456865p5826f000	265.1821706	-53.6742184	6303 $\pm$ 31	4.165	-1.89 $\pm$ 0.07	0
ngc6397id014000488jd2456871p6333f000	265.1967579	-53.7056466	6397 $\pm$ 33	4.191	-2.31 $\pm$ 0.12	0
ngc6397id000001520jd2456865p6043f000	265.1828236	-53.6896068	6349 $\pm$ 31	4.151	-2.28 $\pm$ 0.11	0
ngc6397id000013690jd2456865p6268f000	265.1891479492188	-53.65795135498047	6472 $\pm$ 30	4.166	-2.09 $\pm$ 0.1	0
ngc6397id000000796jd2456865p6209f000	265.2068786621094	-53.69047927856445	6307 $\pm$ 31	4.028	-2.61 $\pm$ 0.13	0
ngc6397id000010575jd2456865p6115f001	265.1744671	-53.6652212	6447 $\pm$ 31	4.059	-2.24 $\pm$ 0.11	1
ngc6397id000008532jd2456865p5898f000	265.2149682	-53.6693732	6361 $\pm$ 35	4.05	-2.26 $\pm$ 0.12	0
ngc6397id000005998jd2456866p4985f000	265.1729125976562	-53.67460250854492	6365 $\pm$ 30	4.037	-2.51 $\pm$ 0.13	0
ngc6397id000011480jd2456866p5251f000	265.158935546875	-53.66296005249023	6307 $\pm$ 31	3.932	-2.53 $\pm$ 0.13	0
ngc6397id000011140jd2456866p5251f000	265.1651916503906	-53.665771484375	6307 $\pm$ 31	3.906	-2.01 $\pm$ 0.09	0
ngc6397id000001628jd2456865p6341f000	265.1801452636719	-53.69997406005859	6431 $\pm$ 31	4.173	-2.72 $\pm$ 0.14	0
ngc6397id000014762jd2456865p6115f000	265.1590031	-53.6565233	6419 $\pm$ 30	4.19	-2.0 $\pm$ 0.09	0
ngc6397id000003274jd2456868p5944f000	265.2330935	-53.6807319	6147 $\pm$ 38	3.867	-2.4 $\pm$ 0.12	0
ngc6397id016000525jd2456870p5705f000	265.152823	-53.6341341	6495 $\pm$ 35	3.99	-2.44 $\pm$ 0.14	0
ngc6397id000004874jd2456865p6043f000	265.1882715	-53.6831313	6486 $\pm$ 33	4.189	-2.6 $\pm$ 0.15	0
ngc6397id000014464jd2456865p6115f000	265.1675325	-53.652156	6335 $\pm$ 33	4.132	-2.37 $\pm$ 0.11	0
ngc6397id000006466jd2456866p5095f000	265.1663208007812	-53.68544387817383	6431 $\pm$ 28	4.173	-2.68 $\pm$ 0.13	0
ngc6397id000011250jd2456866p4985f000	265.1633605957031	-53.67131042480469	6469 $\pm$ 30	4.183	-2.36 $\pm$ 0.12	0
ngc6397id000004886jd2456865p6043f000	265.1880375	-53.6789825	6265 $\pm$ 34	4.145	-2.61 $\pm$ 0.13	0
ngc6397id000014464jd2456865p6268f000	265.1675415039062	-53.65215682983398	6375 $\pm$ 31	4.132	-2.26 $\pm$ 0.12	0
ngc6397id000005032jd2456865p6043f000	265.1853217	-53.6797284	6215 $\pm$ 29	3.838	-1.88 $\pm$ 0.07	0
ngc6397id000011392jd2456866p5251f000	265.1610107421875	-53.66544723510742	6199 $\pm$ 32	3.851	-2.57 $\pm$ 0.13	0
ngc6397id000010281jd2456866p4985f000	265.1775817871094	-53.67068099975586	6369 $\pm$ 31	4.093	-2.44 $\pm$ 0.13	0
ngc6397id000005627jd2456865p5826f000	265.1774183	-53.6759781	6374 $\pm$ 32	4.185	-2.42 $\pm$ 0.14	0
ngc6397id000009913jd2456865p5898f000	265.1835119	-53.6621665	6491 $\pm$ 31	4.183	-2.03 $\pm$ 0.1	0
ngc6397id000011514jd2456865p5970f001	265.1579779	-53.6731051	6343 $\pm$ 34	4.166	-2.5 $\pm$ 0.14	1
ngc6397id000011745jd2456865p6413f000	265.1531982421875	-53.67306900024414	6101 $\pm$ 35	3.94	-2.45 $\pm$ 0.11	0
ngc6397id000011943jd2456866p5251f000	265.1491394042969	-53.66258239746094	6266 $\pm$ 31	4.003	-2.38 $\pm$ 0.12	0
ngc6397id000004648jd2456865p6043f000	265.1926201	-53.6785268	6301 $\pm$ 33	4.052	-2.51 $\pm$ 0.13	0
ngc6397id000004649jd2456865p5826f000	265.1921876	-53.6779018	6084 $\pm$ 35	3.772	-2.42 $\pm$ 0.12	0
ngc6397id000014319jd2456866p5251f000	265.1719970703125	-53.65595245361328	5935 $\pm$ 38	3.705	-2.26 $\pm$ 0.1	0
ngc6397id016000016jd2456870p5705f000	265.1708335	-53.6369021	6316 $\pm$ 34	4.112	-2.1 $\pm$ 0.1	0
ngc6397id000010447jd2456866p5251f001	265.1759338378906	-53.66427993774414	6105 $\pm$ 34	3.951	-2.14 $\pm$ 0.09	1
ngc6397id000011759jd2456866p5251f000	265.1531982421875	-53.66621017456055	6223 $\pm$ 33	3.993	-2.8 $\pm$ 0.14	0
ngc6397id000008310jd2456865p6209f000	265.2216491699219	-53.67311477661133	6511 $\pm$ 32	4.189	-2.82 $\pm$ 0.15	0
ngc6397id000014926jd2456866p5251f000	265.1538696289062	-53.65438079833984	6278 $\pm$ 32	3.991	-2.28 $\pm$ 0.11	0
ngc6397id000009900jd2456865p5898f000	265.1834805	-53.6670713	6231 $\pm$ 35	4.062	-2.79 $\pm$ 0.14	0
ngc6397id000006466jd2456865p5970f000	265.166313	-53.6854438	6898 $\pm$ 33	4.173	-2.21 $\pm$ 0.14	0
ngc6397id000010062jd2456866p4985f000	265.18115234375	-53.66436004638672	6431 $\pm$ 32	4.058	-2.07 $\pm$ 0.1	0
ngc6397id000015700jd2456868p6177f000	265.1893095	-53.6401354	6431 $\pm$ 35	4.056	-2.14 $\pm$ 0.12	0
ngc6397id000010817jd2456866p5251f000	265.1706848144531	-53.66438293457031	6077 $\pm$ 36	4.016	-2.23 $\pm$ 0.09	0
ngc6397id000002443jd2456865p6341f000	265.1595458984375	-53.68815231323242	6241 $\pm$ 34	3.944	-2.23 $\pm$ 0.1	0
ngc6397id000000893jd2456866p5198f000	265.202392578125	-53.68839645385742	6363 $\pm$ 32	4.183	-2.06 $\pm$ 0.1	0
ngc6397id000014942jd2456866p5251f000	265.1529541015625	-53.65835189819336	6438 $\pm$ 32	3.982	-2.25 $\pm$ 0.12	0
ngc6397id000011922jd2456866p5251f000	265.1497497558594	-53.66030120849609	6333 $\pm$ 33	4.031	-2.37 $\pm$ 0.12	0
ngc6397id000010897jd2456866p4985f000	265.16943359375	-53.66941833496094	6510 $\pm$ 34	4.181	-2.35 $\pm$ 0.15	0
ngc6397id000004440jd2456866p5029f000	265.1973571777344	-53.67596817016602	5689 $\pm$ 42	3.418	-2.14 $\pm$ 0.08	0
ngc6397id000009100jd2456865p5898f000	265.2000978	-53.6663014	6327 $\pm$ 34	4.177	-2.13 $\pm$ 0.11	0
ngc6397id000010552jd2456866p5251f000	265.1751098632812	-53.6600341796875	6151 $\pm$ 34	3.857	-2.17 $\pm$ 0.09	0
ngc6397id000013228jd2456868p6099f001	265.2048136	-53.6531028	5953 $\pm$ 40	3.82	-2.07 $\pm$ 0.09	1
ngc6397id000015700jd2456868p6342f000	265.1893095	-53.6401354	6436 $\pm$ 34	4.056	-2.13 $\pm$ 0.12	0
ngc6397id000007806jd2456866p5095f000	265.1354370117188	-53.68236923217773	6414 $\pm$ 34	4.189	-2.13 $\pm$ 0.11	0
ngc6397id000009594jd2456866p4985f000	265.1891174316406	-53.67255783081055	6463 $\pm$ 33	4.047	-2.82 $\pm$ 0.16	0
ngc6397id000009542jd2456865p5898f000	265.1898148	-53.6687094	6200 $\pm$ 33	3.871	-2.08 $\pm$ 0.09	0
ngc6397id000009211jd2456866p5029f000	265.1972351074219	-53.67085266113281	6405 $\pm$ 31	4.006	-2.18 $\pm$ 0.11	0
ngc6397id000008677jd2456865p6209f000	265.2099304199219	-53.67213439941406	6218 $\pm$ 36	3.981	-2.37 $\pm$ 0.11	0
ngc6397id000000907jd2456871p6333f000	265.2010394	-53.6971039	6205 $\pm$ 36	3.926	-2.2 $\pm$ 0.1	0
ngc6397id015000319jd2456868p6177f000	265.2011337	-53.6356396	6465 $\pm$ 35	4.15	-2.15 $\pm$ 0.12	0
ngc6397id000012406jd2456865p6413f000	265.1348266601562	-53.66446304321289	6292 $\pm$ 34	3.97	-2.17 $\pm$ 0.1	0
ngc6397id000014699jd2456865p6115f000	265.1612953	-53.6504041	6371 $\pm$ 35	4.154	-2.49 $\pm$ 0.15	0
ngc6397id000014480jd2456866p5251f000	265.1670837402344	-53.65814971923828	5858 $\pm$ 44	3.678	-2.21 $\pm$ 0.09	0
ngc6397id000011484jd2456866p5251f000	265.1591186523438	-53.66104125976562	6437 $\pm$ 33	4.061	-2.95 $\pm$ 0.16	0
ngc6397id000004886jd2456865p5826f000	265.1880375	-53.6789825	6447 $\pm$ 35	4.145	-2.39 $\pm$ 0.15	0
ngc6397id000006653jd2456866p5095f000	265.1630249023438	-53.67696380615234	5673 $\pm$ 43	3.353	-2.17 $\pm$ 0.08	0
ngc6397id000005587jd2456866p4985f000	265.1776733398438	-53.67504119873047	6373 $\pm$ 35	4.052	-2.67 $\pm$ 0.16	0
ngc6397id000007209jd2456865p5970f000	265.1512206	-53.6794748	6362 $\pm$ 36	4.16	-2.59 $\pm$ 0.15	0
ngc6397id000003267jd2456868p5944f000	265.2331556	-53.6844267	6402 $\pm$ 40	4.111	-2.38 $\pm$ 0.14	0
ngc6397id000010313jd2456866p4985f000	265.1770935058594	-53.67336654663086	6354 $\pm$ 35	4.18	-2.25 $\pm$ 0.12	0
ngc6397id000008093jd2456865p6413f000	265.12548828125	-53.67396926879883	5821 $\pm$ 43	3.644	-2.33 $\pm$ 0.1	0
ngc6397id000010738jd2456865p6115f000	265.1721837	-53.6604074	6236 $\pm$ 36	4.027	-2.09 $\pm$ 0.1	0
ngc6397id000008656jd2456866p5029f000	265.2111511230469	-53.66216278076172	5680 $\pm$ 46	2.952	-2.14 $\pm$ 0.09	0
ngc6397id022000223jd2456868p6022f000	265.2287236	-53.6647073	5962 $\pm$ 43	4.132	-2.01 $\pm$ 0.09	0
ngc6397id000008071jd2456871p5762f000	265.1262758	-53.6820981	6424 $\pm$ 36	4.137	-2.11 $\pm$ 0.13	0
ngc6397id000010447jd2456865p6115f000	265.1759333	-53.6642803	6321 $\pm$ 36	3.951	-2.27 $\pm$ 0.13	0
ngc6397id000005854jd2456866p4985f000	265.1749877929688	-53.67637252807617	6362 $\pm$ 38	4.057	-2.43 $\pm$ 0.16	0
ngc6397id000005214jd2456865p5826f000	265.1824329	-53.6784896	6293 $\pm$ 40	3.94	-2.21 $\pm$ 0.13	0
ngc6397id000004885jd2456866p4985f000	265.1882934570312	-53.67914199829102	6458 $\pm$ 32	4.045	-2.12 $\pm$ 0.1	0
ngc6397id000011627jd2456866p5251f000	265.1553344726562	-53.66729736328125	6319 $\pm$ 35	4.107	-2.59 $\pm$ 0.14	0
ngc6397id000009594jd2456865p5898f000	265.1891069	-53.6725584	6339 $\pm$ 38	4.047	-2.36 $\pm$ 0.14	0
ngc6397id000011233jd2456866p5251f001	265.1638793945312	-53.66439437866211	6336 $\pm$ 36	4.109	-2.46 $\pm$ 0.14	1
ngc6397id000001594jd2456865p6043f000	265.1810212	-53.6953742	6307 $\pm$ 38	4.163	-2.34 $\pm$ 0.13	0
ngc6397id000005595jd2456865p5826f000	265.1775628	-53.674202	6277 $\pm$ 39	3.926	-2.3 $\pm$ 0.13	0
ngc6397id000011435jd2456866p5251f000	265.1598510742188	-53.67007064819336	6219 $\pm$ 36	3.852	-2.4 $\pm$ 0.13	0
ngc6397id000000796jd2456871p6333f000	265.2068785	-53.6904805	6320 $\pm$ 41	4.028	-2.65 $\pm$ 0.17	0
ngc6397id000010348jd2456866p5251f000	265.1769104003906	-53.66103363037109	6268 $\pm$ 37	3.992	-2.64 $\pm$ 0.15	0
ngc6397id000014882jd2456866p5251f000	265.1550598144531	-53.65947723388672	6382 $\pm$ 36	4.103	-2.64 $\pm$ 0.16	0
ngc6397id000003803jd2456865p6209f000	265.2142028808594	-53.68723297119141	6423 $\pm$ 37	4.153	-2.37 $\pm$ 0.15	0
ngc6397id000011384jd2456866p5251f000	265.1607055664062	-53.66905975341797	6360 $\pm$ 37	4.069	-2.32 $\pm$ 0.15	0
ngc6397id000011985jd2456865p6413f000	265.147705078125	-53.66648101806641	6375 $\pm$ 38	4.185	-2.51 $\pm$ 0.15	0
ngc6397id000005451jd2456865p5826f000	265.1792559	-53.6744647	6435 $\pm$ 36	4.073	-1.85 $\pm$ 0.09	0
ngc6397id000011478jd2456866p5251f000	265.1591796875	-53.66402435302734	6323 $\pm$ 40	4.143	-2.34 $\pm$ 0.13	0
ngc6397id000014758jd2456866p5251f000	265.1591491699219	-53.65867614746094	6487 $\pm$ 37	4.152	-2.46 $\pm$ 0.17	0
ngc6397id000004947jd2456865p5826f000	265.1873753	-53.675672	6274 $\pm$ 39	3.992	-2.64 $\pm$ 0.15	0
ngc6397id000011673jd2456866p5251f000	265.1551513671875	-53.66236877441406	6329 $\pm$ 39	4.035	-2.78 $\pm$ 0.17	0
ngc6397id000006278jd2456865p6341f000	265.1690979003906	-53.68428802490234	6197 $\pm$ 34	3.596	-1.64 $\pm$ 0.07	0
ngc6397id000005683jd2456865p5826f001	265.1767517	-53.6757486	6358 $\pm$ 40	4.141	-2.88 $\pm$ 0.18	1
ngc6397id000014798jd2456866p5251f000	265.1578674316406	-53.65204620361328	6638 $\pm$ 37	4.13	-2.26 $\pm$ 0.16	0
ngc6397id000010126jd2456866p4985f000	265.1802062988281	-53.668212890625	6170 $\pm$ 51	3.888	-2.21 $\pm$ 0.15	0
ngc6397id000005637jd2456865p5826f000	265.1773417	-53.6746643	6449 $\pm$ 39	4.077	-2.35 $\pm$ 0.17	0
ngc6397id000004649jd2456866p4985f000	265.1921997070312	-53.67790222167969	6145 $\pm$ 40	3.772	-2.4 $\pm$ 0.13	0
ngc6397id000011549jd2456866p5251f000	265.1570739746094	-53.66409301757812	6336 $\pm$ 39	3.983	-2.34 $\pm$ 0.14	0
ngc6397id000005159jd2456865p5826f000	265.1830069	-53.6810637	6322 $\pm$ 40	3.97	-2.11 $\pm$ 0.12	0
ngc6397id000015021jd2456866p5251f000	265.1509094238281	-53.65802001953125	6351 $\pm$ 39	4.139	-2.95 $\pm$ 0.17	0
ngc6397id000005159jd2456866p4985f000	265.1830139160156	-53.68106460571289	6263 $\pm$ 42	3.97	-2.16 $\pm$ 0.13	0
ngc6397id000005002jd2456865p5826f000	265.1860174	-53.6768473	6453 $\pm$ 42	4.195	-2.24 $\pm$ 0.16	0
ngc6397id000001213jd2456871p6333f000	265.1914731	-53.695849	6033 $\pm$ 44	3.878	-2.1 $\pm$ 0.11	0
ngc6397id000014955jd2456866p5251f000	265.1525268554688	-53.65870666503906	6504 $\pm$ 40	4.186	-1.92 $\pm$ 0.11	0
ngc6397id000004976jd2456865p6043f000	265.186191	-53.6847317	6317 $\pm$ 44	4.056	-2.33 $\pm$ 0.15	0
ngc6397id000004685jd2456866p4985f000	265.19189453125	-53.67461395263672	6514 $\pm$ 43	4.109	-2.24 $\pm$ 0.17	0
ngc6397id000009897jd2456866p5029f000	265.1833801269531	-53.66778182983398	6434 $\pm$ 41	4.113	-2.31 $\pm$ 0.16	0
ngc6397id000004746jd2456866p5198f000	265.1905212402344	-53.6812629699707	6278 $\pm$ 46	4.161	-3.0 $\pm$ -0.0	0
ngc6397id000014763jd2456866p5251f000	265.1591186523438	-53.65636444091797	6426 $\pm$ 40	4.078	-2.3 $\pm$ 0.16	0
ngc6397id000014830jd2456866p5251f000	265.15673828125	-53.65720748901367	6567 $\pm$ 40	4.153	-1.92 $\pm$ 0.12	0
ngc6397id000005853jd2456866p4985f000	265.1751098632812	-53.67630767822266	6408 $\pm$ 40	4.169	-2.6 $\pm$ 0.18	0
ngc6397id000005694jd2456866p4985f000	265.1765747070312	-53.67472839355469	6516 $\pm$ 42	4.161	-2.32 $\pm$ 0.18	0
ngc6397id000005683jd2456866p4985f000	265.1767578125	-53.67574691772461	6580 $\pm$ 40	4.141	-2.24 $\pm$ 0.17	0
ngc6397id000005772jd2456865p5826f000	265.1757572	-53.6742324	6227 $\pm$ 44	3.969	-2.23 $\pm$ 0.13	0
ngc6397id000005692jd2456866p4985f000	265.176513671875	-53.67481994628906	6220 $\pm$ 44	4.171	-2.29 $\pm$ 0.14	0
ngc6397id000004213jd2456866p5198f000	265.2025146484375	-53.68738555908203	6479 $\pm$ 43	4.031	-2.33 $\pm$ 0.18	0
ngc6397id000014464jd2456866p5251f000	265.1675415039062	-53.65215682983398	6399 $\pm$ 41	4.132	-2.44 $\pm$ 0.18	0
ngc6397id000010829jd2456866p5251f000	265.1704406738281	-53.66119003295898	6437 $\pm$ 42	4.079	-2.63 $\pm$ 0.19	0
ngc6397id000000893jd2456865p6043f000	265.202387	-53.6883955	6618 $\pm$ 40	4.183	-2.02 $\pm$ 0.15	0
ngc6397id000001594jd2456865p6341f000	265.1810302734375	-53.69537353515625	6434 $\pm$ 39	4.163	-2.99 $\pm$ 0.19	0
ngc6397id000014672jd2456866p5251f000	265.1617126464844	-53.65511322021484	6337 $\pm$ 43	4.169	-2.34 $\pm$ 0.16	0
ngc6397id000014479jd2456866p5251f000	265.1673889160156	-53.65816879272461	6353 $\pm$ 42	4.051	-2.38 $\pm$ 0.17	0
ngc6397id000015648jd2456871p6454f000	265.1926156	-53.6417918	6359 $\pm$ 41	4.12	-2.29 $\pm$ 0.15	0
ngc6397id000004440jd2456865p5898f000	265.1973641	-53.6759688	5765 $\pm$ 59	3.418	-2.16 $\pm$ 0.12	0
ngc6397id000005587jd2456865p5826f000	265.1776789	-53.6750416	6305 $\pm$ 45	4.052	-1.91 $\pm$ 0.12	0
ngc6397id000010307jd2456865p6268f000	265.1780395507812	-53.66036224365234	6415 $\pm$ 43	4.138	-2.11 $\pm$ 0.15	0
ngc6397id000009211jd2456865p5898f000	265.197236	-53.6708545	6451 $\pm$ 42	4.006	-1.81 $\pm$ 0.11	0
ngc6397id000004885jd2456865p5826f000	265.188299	-53.6791424	6536 $\pm$ 46	4.045	-2.18 $\pm$ 0.16	0
ngc6397id000015648jd2456868p6177f000	265.1926156	-53.6417918	6391 $\pm$ 46	4.12	-2.22 $\pm$ 0.17	0
ngc6397id000011106jd2456866p5251f000	265.1658020019531	-53.66736602783203	6375 $\pm$ 44	4.167	-2.26 $\pm$ 0.15	0
ngc6397id000005696jd2456865p5826f000	265.1768803	-53.6743882	6452 $\pm$ 52	4.024	-2.37 $\pm$ 0.21	0
ngc6397id000003003jd2456866p5095f008	265.1412963867188	-53.68924331665039	5168 $\pm$ 50	1.813	-2.07 $\pm$ 0.08	8
ngc6397id000014081jd2456865p6268f000	265.1783142089844	-53.64607620239258	6409 $\pm$ 46	3.945	-2.92 $\pm$ 0.22	0
ngc6397id000015892jd2456865p6268f000	265.1782836914062	-53.64593505859375	6403 $\pm$ 43	4.072	-2.03 $\pm$ 0.13	0
ngc6397id000005687jd2456865p5826f000	265.1768037	-53.675321	6080 $\pm$ 55	4.188	-3.0 $\pm$ -0.0	0
ngc6397id000010447jd2456866p4985f000	265.1759338378906	-53.66427993774414	6743 $\pm$ 53	3.951	-2.83 $\pm$ 0.31	0
ngc6397id000004213jd2456865p6043f000	265.2025169	-53.6873865	6199 $\pm$ 57	4.031	-3.0 $\pm$ -0.0	0
ngc6397id000010772jd2456866p5251f000	265.1711730957031	-53.664794921875	6276 $\pm$ 49	4.099	-2.19 $\pm$ 0.18	0
ngc6397id000002772jd2456865p6341f000	265.1504516601562	-53.69130325317383	5745 $\pm$ 66	3.541	-2.0 $\pm$ 0.11	0
ngc6397id000005693jd2456865p5826f000	265.1766076	-53.6745142	6404 $\pm$ 47	4.033	-2.54 $\pm$ 0.21	0
ngc6397id000015822jd2456870p5705f000	265.1836168	-53.6405202	6211 $\pm$ 58	3.984	-2.57 $\pm$ 0.2	0
ngc6397id000007945jd2456870p6068f000	265.1314884	-53.6769437	6273 $\pm$ 56	4.189	-2.16 $\pm$ 0.15	0
ngc6397id000003979jd2456865p6209f000	265.2095336914062	-53.67574310302734	6345 $\pm$ 53	4.194	-2.25 $\pm$ 0.18	0
ngc6397id000003437jd2456865p6209f000	265.2262573242188	-53.67696762084961	6253 $\pm$ 54	3.87	-2.38 $\pm$ 0.22	0
ngc6397id000011433jd2456865p6115f000	265.1596321	-53.6703547	6488 $\pm$ 51	4.151	-1.7 $\pm$ 0.12	0
ngc6397id000005661jd2456865p5826f000	265.176414	-53.6791424	6437 $\pm$ 53	4.119	-1.89 $\pm$ 0.14	0
ngc6397id023000360jd2456868p6099f000	265.2282223	-53.6469589	5700 $\pm$ 71	3.433	-1.44 $\pm$ 0.1	0
ngc6397id000005854jd2456865p5826f000	265.1749754	-53.6763714	6498 $\pm$ 52	4.057	-2.83 $\pm$ 0.25	0
ngc6397id000005698jd2456866p4985f000	265.1763305664062	-53.67440414428711	6383 $\pm$ 49	4.118	-3.0 $\pm$ -0.0	0
ngc6397id000014798jd2456870p5781f000	265.1578764	-53.652048	6335 $\pm$ 48	4.13	-2.42 $\pm$ 0.19	0
ngc6397id000004967jd2456866p5198f000	265.1863708496094	-53.67916870117188	6068 $\pm$ 60	3.849	-2.27 $\pm$ 0.17	0
ngc6397id000005702jd2456865p5826f000	265.1764176	-53.6737646	6162 $\pm$ 59	3.816	-2.07 $\pm$ 0.16	0
ngc6397id000014762jd2456866p5251f000	265.1589965820312	-53.65652465820312	6476 $\pm$ 51	4.19	-2.82 $\pm$ 0.26	0
ngc6397id015000319jd2456871p6454f000	265.2011337	-53.6356396	6262 $\pm$ 60	4.15	-2.28 $\pm$ 0.21	0
ngc6397id000010452jd2456866p5251f000	265.1760559082031	-53.66168594360352	6458 $\pm$ 54	4.085	-2.12 $\pm$ 0.18	0
ngc6397id000011687jd2456866p5251f000	265.1544189453125	-53.67036819458008	6180 $\pm$ 57	4.188	-2.66 $\pm$ 0.21	0
ngc6397id000004746jd2456865p6043f000	265.1905205	-53.6812629	6349 $\pm$ 63	4.161	-2.1 $\pm$ 0.18	0
ngc6397id000005796jd2456866p4985f000	265.1755065917969	-53.67802429199219	6469 $\pm$ 54	4.15	-2.45 $\pm$ 0.24	0
ngc6397id022000358jd2456868p6022f000	265.2322252	-53.68148	5407 $\pm$ 90	2.5	-1.69 $\pm$ 0.11	0
ngc6397id000009830jd2456866p5029f000	265.1846618652344	-53.66946029663086	6276 $\pm$ 65	3.99	-2.16 $\pm$ 0.19	0
ngc6397id000014699jd2456866p5251f000	265.1612854003906	-53.65040588378906	6508 $\pm$ 48	4.154	-3.0 $\pm$ -0.0	0
ngc6397id000015700jd2456870p5705f000	265.1893095	-53.6401354	6141 $\pm$ 73	4.056	-1.95 $\pm$ 0.15	0
ngc6397id000005796jd2456865p5826f000	265.1754963	-53.6780243	6428 $\pm$ 61	4.15	-2.47 $\pm$ 0.27	0
ngc6397id000005692jd2456865p5826f000	265.1765007	-53.6748189	6326 $\pm$ 68	4.171	-2.85 $\pm$ 0.31	0
ngc6397id000005811jd2456866p4985f000	265.1756591796875	-53.67459869384766	5558 $\pm$ 115	4.127	-1.73 $\pm$ 0.17	0

